$p$-multilevel Monte Carlo for acoustic scattering from large deviation rough random surfaces

We study time harmonic acoustic scattering on large deviation rough random scatterers. Therein, the roughness of the scatterers is caused by a low Sobolev regularity in the covariance function of their deformation field. The motivation for this study arises from physical phenomena where small-scale material defects can potentially introduce non-smooth deviations from a reference domain. The primary challenge in this scenario is that the scattered wave is also random, which makes computational predictions unreliable. Therefore, it is essential to quantify these uncertainties to ensure robust and well-informed design processes. While existing methods for uncertainty quantification typically rely on domain mapping or perturbation approaches, it turns out that large and rough random deviations are not satisfactory covered. To close this gap, and although counter intuitive at first, we show that the $p$-multilevel Monte Carlo method can provide an efficient tool for uncertainty quantification in this setting. To this end, we discuss the stable implementation of higher-order polynomial approximation of the deformation field by means of barycentric interpolation and provide a cost-to-accuracy analysis. Our considerations are complemented by numerical experiments in three dimensions on a complex scattering geometry.

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> data/bem/david/mean_fast_points_1_bem.txt <==
0	0.0125887
1	0.00477917
2	0.0029494
3	0.00115457
4	0.000709242
5	0.000324734


==> data/bem/david/mean_interface_1_bem.txt <==
0	0.121652
1	0.0402764
2	0.0335544
3	0.00967939
4	0.00552255
5	0.00360133


==> data/bem/david/mean_points_1_bem.txt <==
0	0.0126218
1	0.00477185
2	0.00297812
3	0.0012036
4	0.000683871
5	0.000295628


==> data/bem/torus/mean_fast_points_1_bem.txt <==
0	0.169001
1	0.0340367
2	0.0131517
3	0.00510641
4	0.00215822
5	0.000733624
6	0.000334084


==> data/bem/torus/mean_interface_1_bem.txt <==
0	2.47155
1	0.46664
2	0.139358
3	0.0665346
4	0.0212874
5	0.00961354
6	0.00350589


==> data/bem/torus/mean_points_1_bem.txt <==
0	0.169021
1	0.0340376
2	0.0131647
3	0.00509059
4	0.00217828
5	0.000753831
6	0.000326498


==> data/evalues_david.txt <==
0	54.0456
1	54.0006
2	54.0006
3	42.4809
4	42.4775
5	42.4775
6	39.8797
7	39.8776
8	39.8776
9	38.1632
10	38.1606
11	38.1606
12	30.6464
13	30.6459
14	30.6459
15	28.5252
16	28.525
17	28.525
18	28.2445
19	28.2442
20	28.2442
21	25.9548
22	25.9546
23	25.9546
24	25.1449
25	25.1448
26	25.1448
27	21.2218
28	21.2217
29	21.2217
30	20.5049
31	20.5049
32	20.5049
33	20.1499
34	20.1499
35	20.1499
36	18.693
37	18.6929
38	18.6929
39	18.431
40	18.431
41	18.431
42	17.2864
43	17.2863
44	17.2862
45	16.2666
46	16.2666
47	16.2666
48	14.8037
49	14.8037
50	14.8037
51	14.5386
52	14.5386
53	14.5386
54	14.2261
55	14.2261
56	14.2261
57	13.5206
58	13.5206
59	13.5205
60	13.3891
61	13.3891
62	13.389
63	12.4498
64	12.4498
65	12.4497
66	12.2383
67	12.2383
68	12.2383
69	11.3233
70	11.3233
71	11.3233
72	10.9841
73	10.9841
74	10.9841
75	10.6616
76	10.6615
77	10.6615
78	10.4984
79	10.4983
80	10.4983
81	10.1955
82	10.1955
83	10.1955
84	9.86633
85	9.86632
86	9.86632
87	9.76026
88	9.76023
89	9.76021
90	9.19569
91	9.19567
92	9.19566
93	9.01251
94	9.01248
95	9.01246
96	8.74804
97	8.74801
98	8.74799
99	8.39942
100	8.39942
101	8.3994
102	8.03861
103	8.0386
104	8.03859
105	7.8464
106	7.84639
107	7.84638
108	7.70093
109	7.70088
110	7.70087
111	7.64438
112	7.64437
113	7.64436
114	7.44239
115	7.44238
116	7.44237
117	7.36507
118	7.36506
119	7.36504
120	7.19267
121	7.19262
122	7.19261
123	6.9557
124	6.95568
125	6.95568
126	6.83997
127	6.83996
128	6.83992
129	6.60344
130	6.60342
131	6.60336
132	6.34716
133	6.34709
134	6.34707
135	6.23219
136	6.23215
137	6.23212
138	6.1585
139	6.15849
140	6.15848
141	6.07794
142	6.0779
143	6.07788
144	5.90228
145	5.90227
146	5.90225
147	5.85402
148	5.85401
149	5.85398
150	5.7728
151	5.77279
152	5.77277
153	5.55031
154	5.55028
155	5.55026
156	5.45339
157	5.45338
158	5.45332
159	5.39664
160	5.39659
161	5.39657
162	5.3
163	5.29995
164	5.29994
165	5.19153
166	5.1915
167	5.19148
168	5.12452
169	5.12448
170	5.12444
171	4.98344
172	4.98343
173	4.98342
174	4.92616
175	4.92615
176	4.92612
177	4.77995
178	4.77993
179	4.77983
180	4.68039
181	4.68032
182	4.6803
183	4.65296
184	4.65294
185	4.65291
186	4.60865
187	4.60864
188	4.60859
189	4.52184
190	4.5218
191	4.5218
192	4.46696
193	4.46694
194	4.46689
195	4.39332
196	4.3933
197	4.39328
198	4.33286
199	4.3328
200	4.33279
201	4.22127
202	4.22124
203	4.22122
204	4.14857
205	4.14855
206	4.14852
207	4.13133
208	4.13133
209	4.13129
210	4.09877
211	4.09873
212	4.09871
213	3.94292
214	3.94291
215	3.94278
216	3.93054
217	3.93053
218	3.9305
219	3.86521
220	3.8652
221	3.86515
222	3.78379
223	3.78376
224	3.78368
225	3.70873
226	3.70872
227	3.70866
228	3.67022
229	3.67021
230	3.67018
231	3.64132
232	3.64132
233	3.64127
234	3.63207
235	3.63201
236	3.63188
237	3.56432
238	3.56425
239	3.56423
240	3.55266
241	3.55263
242	3.55258
243	3.50858
244	3.50852
245	3.50851
246	3.46785
247	3.46781
248	3.4678
249	3.40617
250	3.40615
251	3.40614
252	3.35746
253	3.35742
254	3.35735
255	3.29696
256	3.29695
257	3.29691
258	3.27571
259	3.27569
260	3.27559
261	3.26061
262	3.26057
263	3.26055
264	3.24458
265	3.24449
266	3.24446
267	3.16875
268	3.16869
269	3.16868
270	3.09212
271	3.09211
272	3.09208
273	3.07049
274	3.07038
275	3.07038
276	3.01677
277	3.01667
278	3.01663
279	2.97686
280	2.97679
281	2.97672
282	2.95698
283	2.95691
284	2.95687
285	2.94125
286	2.94124
287	2.94115
288	2.90658
289	2.90656
290	2.90655
291	2.87885
292	2.87863
293	2.87862
294	2.82963
295	2.82956
296	2.82954
297	2.7973
298	2.79717
299	2.79711
300	2.78914
301	2.78904
302	2.78897
303	2.74363
304	2.74361
305	2.74353
306	2.70447
307	2.70431
308	2.70421
309	2.68149
310	2.68139
311	2.6813
312	2.67735
313	2.67734
314	2.6773
315	2.66842
316	2.66829
317	2.66827
318	2.64053
319	2.64048
320	2.6404
321	2.59298
322	2.59289
323	2.59283
324	2.57286
325	2.57281
326	2.57279
327	2.52079
328	2.52077
329	2.52073
330	2.47617
331	2.47612
332	2.47604
333	2.43606
334	2.43603
335	2.43603
336	2.42477
337	2.42468
338	2.42464
339	2.39499
340	2.3949
341	2.39484
342	2.36693
343	2.36684
344	2.36678
345	2.36545
346	2.3654
347	2.36526
348	2.3589
349	2.35886
350	2.35884
351	2.32756
352	2.32749
353	2.32746
354	2.31691
355	2.31681
356	2.31681
357	2.30623
358	2.30618
359	2.30611
360	2.2726
361	2.2725
362	2.27247
363	2.2613
364	2.2613
365	2.26121
366	2.2295
367	2.22938
368	2.22931
369	2.21443
370	2.21432
371	2.21428
372	2.17625
373	2.17617
374	2.17608
375	2.15494
376	2.1549
377	2.15487
378	2.14259
379	2.14259
380	2.14247
381	2.12584
382	2.12578
383	2.12566
384	2.10779
385	2.10766
386	2.10765
387	2.09649
388	2.09644
389	2.09637
390	2.08434
391	2.0843
392	2.08428
393	2.04135
394	2.04129
395	2.04128
396	2.02378
397	2.02373
398	2.02346
399	2.01779
400	2.01775
401	2.01766
402	2.00152
403	2.00151
404	2.00143
405	1.98101
406	1.9809
407	1.9809
408	1.97846
409	1.97844
410	1.97843
411	1.95816
412	1.95812
413	1.95809
414	1.94477
415	1.94474
416	1.94459
417	1.91617
418	1.91607
419	1.916
420	1.89961
421	1.89956
422	1.89953
423	1.88032
424	1.88023
425	1.88022
426	1.86163
427	1.86153
428	1.86138
429	1.8586
430	1.85859
431	1.85857
432	1.85183
433	1.85152
434	1.85149
435	1.83864
436	1.83849
437	1.83834
438	1.81102
439	1.81102
440	1.81094
441	1.80285
442	1.80284
443	1.80252
444	1.77333
445	1.77314
446	1.77307
447	1.76356
448	1.76351
449	1.76348
450	1.75793
451	1.75785
452	1.75785
453	1.74163
454	1.7416
455	1.74155
456	1.73439
457	1.73428
458	1.73416
459	1.7039
460	1.70383
461	1.70379
462	1.69621
463	1.69618
464	1.69611
465	1.68072
466	1.6807
467	1.68062
468	1.66411
469	1.66402
470	1.664
471	1.65333
472	1.65329
473	1.65326
474	1.64441
475	1.64424
476	1.6442
477	1.63802
478	1.63791
479	1.63778
480	1.63449
481	1.63447
482	1.63444
483	1.6146
484	1.61449
485	1.61444
486	1.59566
487	1.5956
488	1.59548
489	1.59181
490	1.59173
491	1.59169
492	1.58604
493	1.58599
494	1.58599
495	1.58085
496	1.58075
497	1.58073
498	1.56475
499	1.56469
500	1.56469
501	1.55424
502	1.5541
503	1.55406
504	1.54497
505	1.54472
506	1.54459
507	1.53848
508	1.53841
509	1.53837
510	1.52034
511	1.52032
512	1.52013
513	1.51802
514	1.51787
515	1.51769
516	1.48604
517	1.48595
518	1.48592
519	1.47656
520	1.4764
521	1.47633
522	1.47105
523	1.47098
524	1.47084
525	1.46369
526	1.46367
527	1.46359
528	1.4551
529	1.45495
530	1.45494
531	1.44964
532	1.44954
533	1.44947
534	1.43476
535	1.43469
536	1.43467
537	1.42321
538	1.42315
539	1.42311
540	1.4172
541	1.41717
542	1.41696
543	1.40764
544	1.40752
545	1.40751
546	1.40211
547	1.40189
548	1.40177
549	1.39551
550	1.39547
551	1.39537
552	1.38702
553	1.38694
554	1.38676
555	1.37799
556	1.37791
557	1.37776
558	1.37129
559	1.37118
560	1.37118
561	1.35581
562	1.35575
563	1.3555
564	1.34525
565	1.34523
566	1.34517
567	1.33849
568	1.33849
569	1.33844
570	1.32315
571	1.32313
572	1.32302
573	1.32276
574	1.32261
575	1.32253
576	1.3138
577	1.31377
578	1.31359
579	1.31133
580	1.31126
581	1.31111
582	1.29956
583	1.29948
584	1.29931
585	1.28133
586	1.28133
587	1.28124
588	1.2788
589	1.27879
590	1.27876
591	1.27367
592	1.27367
593	1.27363
594	1.26723
595	1.26723
596	1.26704
597	1.25522
598	1.25505
599	1.25484
600	1.24729
601	1.2471
602	1.24707
603	1.23666
604	1.23665
605	1.23658
606	1.2359
607	1.23578
608	1.23564
609	1.22637
610	1.22629
611	1.2261
612	1.2184
613	1.2184
614	1.21813
615	1.21486
616	1.21477
617	1.21474
618	1.21026
619	1.21017
620	1.21007
621	1.20313
622	1.20281
623	1.20273
624	1.19826
625	1.19811
626	1.1981
627	1.19248
628	1.19244
629	1.1924
630	1.19063
631	1.19062
632	1.19047
633	1.17278
634	1.17253
635	1.17243
636	1.16381
637	1.16374
638	1.16369
639	1.16063
640	1.1606
641	1.16055
642	1.15962
643	1.15952
644	1.15935
645	1.14635
646	1.14628
647	1.14611
648	1.14409
649	1.14408
650	1.144
651	1.13708
652	1.13687
653	1.13681
654	1.13053
655	1.13045
656	1.13036
657	1.12338
658	1.12319
659	1.12312
660	1.11318
661	1.11318
662	1.11315
663	1.11229
664	1.11207
665	1.1117
666	1.10959
667	1.10939
668	1.10934
669	1.09924
670	1.09923
671	1.09897
672	1.09741
673	1.09731
674	1.09706
675	1.08967
676	1.08948
677	1.08946
678	1.08289
679	1.08271
680	1.0826
681	1.08113
682	1.08101
683	1.08091
684	1.07299
685	1.07278
686	1.07274
687	1.06623
688	1.06616
689	1.06603
690	1.06245
691	1.06231
692	1.06215
693	1.05725
694	1.05694
695	1.05676
696	1.05125
697	1.0512
698	1.0512
699	1.048
700	1.04786
701	1.04777
702	1.04371
703	1.04363
704	1.04359
705	1.03713
706	1.03713
707	1.03689
708	1.02642
709	1.02623
710	1.02614
711	1.02449
712	1.02438
713	1.0243
714	1.01983
715	1.01977
716	1.01973
717	1.01562
718	1.01531
719	1.01527
720	1.01102
721	1.01075
722	1.01074
723	1.00445
724	1.00443
725	1.00422
726	0.997061
727	0.996765
728	0.996664
729	0.993118
730	0.993092
731	0.99306
732	0.986807
733	0.986647
734	0.986486
735	0.982569
736	0.982447
737	0.982324
738	0.97843
739	0.978364
740	0.978363
741	0.972381
742	0.972165
743	0.972163
744	0.966627
745	0.966452
746	0.966331
747	0.962285
748	0.962274
749	0.96216
750	0.95635
751	0.956344
752	0.956229
753	0.951819
754	0.951523
755	0.951458
756	0.947985
757	0.947983
758	0.947964
759	0.944646
760	0.944552
761	0.944518
762	0.937587
763	0.937574
764	0.937537
765	0.931304
766	0.931089
767	0.931046
768	0.929431
769	0.92915
770	0.92907
771	0.923149
772	0.922953
773	0.922907
774	0.918109
775	0.917956
776	0.917907
777	0.915395
778	0.915341
779	0.915103
780	0.91316
781	0.913127
782	0.912879
783	0.909218
784	0.909022
785	0.908952
786	0.900047
787	0.899944
788	0.89972
789	0.899009
790	0.899006
791	0.898989
792	0.897387
793	0.897213
794	0.89713
795	0.893001
796	0.892942
797	0.892917
798	0.891185
799	0.891001
800	0.890766
801	0.883513
802	0.88347
803	0.883462
804	0.878107
805	0.877993
806	0.877988
807	0.877228
808	0.876938
809	0.876794
810	0.872473
811	0.872458
812	0.872189
813	0.869295
814	0.869227
815	0.868937
816	0.863402
817	0.863383
818	0.863232
819	0.861081
820	0.860722
821	0.860689
822	0.859143
823	0.859138
824	0.859082
825	0.851632
826	0.851579
827	0.851515
828	0.850037
829	0.849984
830	0.849905
831	0.847788
832	0.847738
833	0.847528
834	0.843445
835	0.843325
836	0.843274
837	0.836424
838	0.836384
839	0.83636
840	0.832242
841	0.832083
842	0.831926
843	0.828255
844	0.828212
845	0.828149
846	0.824182
847	0.824111
848	0.823848
849	0.82132
850	0.821292
851	0.821288
852	0.816761
853	0.816693
854	0.816493
855	0.814975
856	0.814951
857	0.814919
858	0.810597
859	0.810491
860	0.810377
861	0.810171
862	0.810006
863	0.809999
864	0.804147
865	0.804125
866	0.803877
867	0.795986
868	0.795899
869	0.795864
870	0.7937
871	0.793543
872	0.793461
873	0.790576
874	0.790494
875	0.790464
876	0.787559
877	0.787502
878	0.787472
879	0.784877
880	0.784632
881	0.78463
882	0.78099
883	0.780815
884	0.780698
885	0.776894
886	0.776884
887	0.77676
888	0.77454
889	0.774454
890	0.774447
891	0.77042
892	0.770408
893	0.770185
894	0.770139
895	0.770108
896	0.770067
897	0.764367
898	0.764292
899	0.764152
900	0.762312
901	0.762273
902	0.762251
903	0.761709
904	0.761542
905	0.761521
906	0.757785
907	0.757596
908	0.7575
909	0.752468
910	0.752417
911	0.752022
912	0.750901
913	0.750856
914	0.750681
915	0.745359
916	0.745204
917	0.745143
918	0.7422
919	0.742188
920	0.741735
921	0.741095
922	0.740946
923	0.740829
924	0.738255
925	0.738145
926	0.738028
927	0.736942
928	0.73681
929	0.736665
930	0.733108
931	0.732999
932	0.732659
933	0.729136
934	0.72901
935	0.728796
936	0.726753
937	0.726557
938	0.726512
939	0.725636
940	0.725596
941	0.725499
942	0.723294
943	0.722999
944	0.722943
945	0.720345
946	0.72013
947	0.720069
948	0.717215
949	0.717136
950	0.716812
951	0.713941
952	0.7137
953	0.713661
954	0.712064
955	0.711912
956	0.711777
957	0.708688
958	0.708658
959	0.70849
960	0.70597
961	0.705967
962	0.705616
963	0.701645
964	0.70152
965	0.701431
966	0.700673
967	0.700437
968	0.700425
969	0.699518
970	0.699236
971	0.699028
972	0.695422
973	0.695325
974	0.695315
975	0.692575
976	0.692478
977	0.692258
978	0.691797
979	0.691623
980	0.691464
981	0.687195
982	0.687174
983	0.687054
984	0.68549
985	0.68527
986	0.685246
987	0.683725
988	0.683622
989	0.68354
990	0.680679
991	0.680583
992	0.68056
993	0.678309
994	0.678043
995	0.677866
996	0.676689
997	0.676688
998	0.67665
999	0.672851
1000	0.672766
1001	0.672662
1002	0.671662
1003	0.671404
1004	0.671286
1005	0.67092
1006	0.670735
1007	0.670524
1008	0.66676
1009	0.666243
1010	0.666176
1011	0.665234
1012	0.665149
1013	0.665061
1014	0.66305
1015	0.663016
1016	0.662955
1017	0.660783
1018	0.660576
1019	0.660446
1020	0.659234
1021	0.659099
1022	0.658911
1023	0.656368
1024	0.656206
1025	0.656011
1026	0.653213
1027	0.653129
1028	0.652863
1029	0.651516
1030	0.651515
1031	0.651398
1032	0.648559
1033	0.648326
1034	0.648325
1035	0.648259
1036	0.64821
1037	0.648048
1038	0.64645
1039	0.646172
1040	0.646148
1041	0.64383
1042	0.643731
1043	0.64332
1044	0.642672
1045	0.642607
1046	0.642589
1047	0.640408
1048	0.640382
1049	0.640263
1050	0.638479
1051	0.638457
1052	0.638349
1053	0.637313
1054	0.637123
1055	0.636916
1056	0.634968
1057	0.634676
1058	0.634594
1059	0.632214
1060	0.631975
1061	0.631943
1062	0.628098
1063	0.628054
1064	0.628025
1065	0.626619
1066	0.626286
1067	0.62626
1068	0.624825
1069	0.624726
1070	0.624368
1071	0.623945
1072	0.623573
1073	0.623548
1074	0.619784
1075	0.619666
1076	0.619572
1077	0.619472
1078	0.619311
1079	0.619162
1080	0.613948
1081	0.613563
1082	0.613539
1083	0.613129
1084	0.612806
1085	0.612709
1086	0.610304
1087	0.610227
1088	0.610193
1089	0.60871
1090	0.608589
1091	0.608438
1092	0.607761
1093	0.607584
1094	0.607504
1095	0.605376
1096	0.605262
1097	0.605241
1098	0.603244
1099	0.603217
1100	0.603069
1101	0.602947
1102	0.602882
1103	0.602657
1104	0.600195
1105	0.600128
1106	0.600085
1107	0.600018
1108	0.599772
1109	0.599671
1110	0.596516
1111	0.596145
1112	0.596113
1113	0.594713
1114	0.594253
1115	0.594195
1116	0.592664
1117	0.592337
1118	0.592067
1119	0.589566
1120	0.589398
1121	0.589292
1122	0.588285
1123	0.588047
1124	0.587883
1125	0.587496
1126	0.587432
1127	0.58718
1128	0.586189
1129	0.586122
1130	0.586081
1131	0.584833
1132	0.584564
1133	0.584096
1134	0.583375
1135	0.583275
1136	0.583258
1137	0.582324
1138	0.58221
1139	0.581846
1140	0.579669
1141	0.579267
1142	0.579264
1143	0.578198
1144	0.577799
1145	0.577578
1146	0.575404
1147	0.57522
1148	0.574954
1149	0.573003
1150	0.572981
1151	0.572763
1152	0.572331
1153	0.572244
1154	0.572022
1155	0.569626
1156	0.569597
1157	0.569525
1158	0.56808
1159	0.567995
1160	0.567987
1161	0.564428
1162	0.564299
1163	0.564212
1164	0.563405
1165	0.563371
1166	0.563368
1167	0.56184
1168	0.561678
1169	0.561502
1170	0.560586
1171	0.560527
1172	0.560199
1173	0.558388
1174	0.558127
1175	0.558032
1176	0.555692
1177	0.555483
1178	0.55537
1179	0.554946
1180	0.554781
1181	0.554539
1182	0.553137
1183	0.552983
1184	0.552542
1185	0.552109
1186	0.552071
1187	0.552016
1188	0.549789
1189	0.549572
1190	0.549215
1191	0.548077
1192	0.548026
1193	0.547946
1194	0.546697
1195	0.546649
1196	0.546517
1197	0.543333
1198	0.54321
1199	0.543153
1200	0.541894
1201	0.541731
1202	0.541681
1203	0.540304
1204	0.540178
1205	0.540113
1206	0.538689
1207	0.538639
1208	0.538422
1209	0.53715
1210	0.536792
1211	0.53675
1212	0.534026
1213	0.533858
1214	0.53381
1215	0.533481
1216	0.533468
1217	0.533394
1218	0.531245
1219	0.530999
1220	0.530838
1221	0.530758
1222	0.530534
1223	0.530231
1224	0.528557
1225	0.52839
1226	0.527986
1227	0.526837
1228	0.526518
1229	0.526328
1230	0.52573
1231	0.525658
1232	0.525651
1233	0.524626
1234	0.52455
1235	0.524378
1236	0.522431
1237	0.522315
1238	0.522155
1239	0.521684
1240	0.521175
1241	0.521068
1242	0.520372
1243	0.520248
1244	0.520062
1245	0.517282
1246	0.517227
1247	0.51677
1248	0.51636
1249	0.516082
1250	0.515915
1251	0.515065
1252	0.515055
1253	0.514915
1254	0.513094
1255	0.513049
1256	0.512937
1257	0.512477
1258	0.512389
1259	0.51231
1260	0.510833
1261	0.510708
1262	0.510698
1263	0.510149
1264	0.509956
1265	0.509887
1266	0.506227
1267	0.506113
1268	0.506088
1269	0.505813
1270	0.50567
1271	0.505453
1272	0.504815
1273	0.50463
1274	0.504288
1275	0.503282
1276	0.503148
1277	0.502298
1278	0.501762
1279	0.501692
1280	0.501613
1281	0.499882
1282	0.499389
1283	0.49929
1284	0.498322
1285	0.49788
1286	0.497629
1287	0.496102
1288	0.49601
1289	0.495834
1290	0.495343
1291	0.495281
1292	0.495175
1293	0.492977
1294	0.492873
1295	0.492821
1296	0.492719
1297	0.4926
1298	0.492546
1299	0.492226
1300	0.492152
1301	0.492028
1302	0.490033
1303	0.489796
1304	0.489646
1305	0.488024
1306	0.487893
1307	0.487716
1308	0.48739
1309	0.487258
1310	0.487171
1311	0.486893
1312	0.486806
1313	0.486654
1314	0.485297
1315	0.485159
1316	0.485089
1317	0.483285
1318	0.483098
1319	0.483002
1320	0.480971
1321	0.480939
1322	0.480826
1323	0.480448
1324	0.480397
1325	0.480322
1326	0.478525
1327	0.478135
1328	0.478017
1329	0.476655
1330	0.476495
1331	0.47609
1332	0.475621
1333	0.475606
1334	0.475126
1335	0.474552
1336	0.474551
1337	0.474364
1338	0.473748
1339	0.473583
1340	0.473454
1341	0.473369
1342	0.473083
1343	0.47278
1344	0.470314
1345	0.470222
1346	0.470132
1347	0.469582
1348	0.469499
1349	0.469112
1350	0.46753
1351	0.467454
1352	0.467052
1353	0.466681
1354	0.466385
1355	0.466103
1356	0.466061
1357	0.465916
1358	0.465692
1359	0.465023
1360	0.464809
1361	0.464662
1362	0.462976
1363	0.462926
1364	0.462542
1365	0.462139
1366	0.462123
1367	0.461499
1368	0.46043
1369	0.460095
1370	0.459917
1371	0.459851
1372	0.459831
1373	0.459819
1374	0.457638
1375	0.457112
1376	0.457082
1377	0.456515
1378	0.456073
1379	0.455798
1380	0.455224
1381	0.455121
1382	0.455081
1383	0.454617
1384	0.454512
1385	0.454204
1386	0.454102
1387	0.454013
1388	0.453796
1389	0.452124
1390	0.451881
1391	0.451773
1392	0.451063
1393	0.45105
1394	0.450942
1395	0.449619
1396	0.449589
1397	0.449469
1398	0.448506
1399	0.448133
1400	0.447772
1401	0.447193
1402	0.447123
1403	0.447103
1404	0.446474
1405	0.446447
1406	0.446259
1407	0.445743
1408	0.445268
1409	0.44519
1410	0.443052
1411	0.442885
1412	0.442844
1413	0.442397
1414	0.442327
1415	0.442158
1416	0.44156
1417	0.441223
1418	0.44101
1419	0.439066
1420	0.438959
1421	0.438842
1422	0.437504
1423	0.437485
1424	0.437283
1425	0.436801
1426	0.436533
1427	0.436476
1428	0.436186
1429	0.435584
1430	0.435398
1431	0.435156
1432	0.435131
1433	0.434963
1434	0.434305
1435	0.434043
1436	0.43388
1437	0.433038
1438	0.432759
1439	0.432702
1440	0.432672
1441	0.432522
1442	0.432123
1443	0.430712
1444	0.430146
1445	0.429987
1446	0.42985
1447	0.429761
1448	0.429162
1449	0.428535
1450	0.428399
1451	0.428219
1452	0.427054
1453	0.42692
1454	0.42683
1455	0.425946
1456	0.425743
1457	0.425473
1458	0.424615
1459	0.424584
1460	0.424194
1461	0.424144
1462	0.423936
1463	0.423717
1464	0.42309
1465	0.422721
1466	0.422684
1467	0.422638
1468	0.422431
1469	0.42197
1470	0.421616
1471	0.421066
1472	0.420997
1473	0.42033
1474	0.420091
1475	0.419955
1476	0.419069
1477	0.419054
1478	0.418964
1479	0.418642
1480	0.418457
1481	0.418434
1482	0.416585
1483	0.416405
1484	0.416351
1485	0.415341
1486	0.415041
1487	0.414934
1488	0.414462
1489	0.414146
1490	0.414093
1491	0.412992
1492	0.412922
1493	0.412765
1494	0.411972
1495	0.411955
1496	0.411865
1497	0.411266
1498	0.411074
1499	0.410766
1500	0.410315
1501	0.410136
1502	0.409878
1503	0.408304
1504	0.408149
1505	0.408073
1506	0.407448
1507	0.40737
1508	0.407331
1509	0.406505
1510	0.406456
1511	0.406111
1512	0.405267
1513	0.405153
1514	0.404957
1515	0.404379
1516	0.404088
1517	0.403786
1518	0.40376
1519	0.403673
1520	0.402823
1521	0.402766
1522	0.402742
1523	0.402285
1524	0.401787
1525	0.401773
1526	0.4014
1527	0.40038
1528	0.399962
1529	0.39992
1530	0.399847
1531	0.399832
1532	0.399404
1533	0.398629
1534	0.398196
1535	0.398143
1536	0.397651
1537	0.397555
1538	0.397468
1539	0.397268
1540	0.397072
1541	0.396763
1542	0.396509
1543	0.396113
1544	0.396058
1545	0.393667
1546	0.393441
1547	0.393307
1548	0.392807
1549	0.39271
1550	0.392658
1551	0.392119
1552	0.391932
1553	0.391628
1554	0.391321
1555	0.390968
1556	0.390731
1557	0.390167
1558	0.390072
1559	0.390063
1560	0.389988
1561	0.389717
1562	0.389518
1563	0.389091
1564	0.38884
1565	0.388415
1566	0.387735
1567	0.387725
1568	0.387676
1569	0.386997
1570	0.386547
1571	0.386521
1572	0.38612
1573	0.386091
1574	0.385908
1575	0.385464
1576	0.385071
1577	0.385024
1578	0.384712
1579	0.384505
1580	0.384267
1581	0.383515
1582	0.38312
1583	0.383043
1584	0.382989
1585	0.38272
1586	0.382375
1587	0.381957
1588	0.381871
1589	0.381416
1590	0.381212
1591	0.3805
1592	0.380481
1593	0.380033
1594	0.379395
1595	0.379253
1596	0.379207
1597	0.378903
1598	0.378677
1599	0.378528
1600	0.378439
1601	0.378401
1602	0.377473
1603	0.37722
1604	0.377071
1605	0.376925
1606	0.376821
1607	0.376276
1608	0.375852
1609	0.375455
1610	0.375223
1611	0.374973
1612	0.374857
1613	0.374793
1614	0.374478
1615	0.374179
1616	0.373521
1617	0.372507
1618	0.372487
1619	0.372258
1620	0.372099
1621	0.371531
1622	0.371491
1623	0.37052
1624	0.370505
1625	0.370477
1626	0.369821
1627	0.369606
1628	0.369569
1629	0.369551
1630	0.36913
1631	0.368988
1632	0.367915
1633	0.367765
1634	0.367648
1635	0.36747
1636	0.367267
1637	0.366819
1638	0.366145
1639	0.365968
1640	0.365759
1641	0.365473
1642	0.365462
1643	0.365391
1644	0.36475
1645	0.364463
1646	0.364452
1647	0.363543
1648	0.36342
1649	0.363325
1650	0.363089
1651	0.363088
1652	0.363006
1653	0.362842
1654	0.3627
1655	0.362575
1656	0.36141
1657	0.361301
1658	0.360874
1659	0.360862
1660	0.360211
1661	0.360152
1662	0.359582
1663	0.35953
1664	0.359122
1665	0.35909
1666	0.35874
1667	0.358605
1668	0.358163
1669	0.357809
1670	0.357613
1671	0.357297
1672	0.357272
1673	0.357163
1674	0.356915
1675	0.356833
1676	0.35629
1677	0.356249
1678	0.355995
1679	0.355375
1680	0.354351
1681	0.353833
1682	0.353779
1683	0.353142
1684	0.352837
1685	0.352825
1686	0.352531
1687	0.352434
1688	0.352415
1689	0.352352
1690	0.35196
1691	0.351845
1692	0.351831
1693	0.35182
1694	0.351591
1695	0.350897
1696	0.350832
1697	0.350806
1698	0.350147
1699	0.349971
1700	0.349946
1701	0.349705
1702	0.349531
1703	0.349353
1704	0.348341
1705	0.347976
1706	0.34792
1707	0.347728
1708	0.347653
1709	0.347386
1710	0.347295
1711	0.347123
1712	0.346582
1713	0.345727
1714	0.34566
1715	0.345412
1716	0.345398
1717	0.345086
1718	0.3449
1719	0.344406
1720	0.344334
1721	0.344244
1722	0.344017
1723	0.343779
1724	0.343545
1725	0.343235
1726	0.343132
1727	0.342919
1728	0.342917
1729	0.342869
1730	0.342693
1731	0.342105
1732	0.341951
1733	0.341885
1734	0.341853
1735	0.341478
1736	0.341461
1737	0.34094
1738	0.340788
1739	0.340355
1740	0.339925
1741	0.339713
1742	0.339432
1743	0.338941
1744	0.338528
1745	0.338406
1746	0.337948
1747	0.337928
1748	0.337558
1749	0.337178
1750	0.337169
1751	0.336853
1752	0.336714
1753	0.33671
1754	0.336667
1755	0.336246
1756	0.336132
1757	0.33585
1758	0.335293
1759	0.335047
1760	0.334848
1761	0.334716
1762	0.334621
1763	0.334513
1764	0.333639
1765	0.333576
1766	0.333246
1767	0.333037
1768	0.332977
1769	0.332793
1770	0.332626
1771	0.33261
1772	0.332554
1773	0.332141
1774	0.3321
1775	0.332066
1776	0.331918
1777	0.331819
1778	0.331666
1779	0.331303
1780	0.331155
1781	0.33077
1782	0.329857
1783	0.329392
1784	0.329131
1785	0.32895
1786	0.328846
1787	0.32856
1788	0.328441
1789	0.328048
1790	0.32795
1791	0.327927
1792	0.327889
1793	0.327702
1794	0.327624
1795	0.327493
1796	0.327239
1797	0.325865
1798	0.32571
1799	0.325308
1800	0.324975
1801	0.324962
1802	0.324646
1803	0.324005
1804	0.323919
1805	0.3236
1806	0.323179
1807	0.323167
1808	0.322933
1809	0.322814
1810	0.322593
1811	0.322504
1812	0.321886
1813	0.321801
1814	0.321799
1815	0.321438
1816	0.321413
1817	0.321398
1818	0.321081
1819	0.321048
1820	0.320691
1821	0.320653
1822	0.320485
1823	0.320388
1824	0.319925
1825	0.319722
1826	0.319202
1827	0.319015
1828	0.318997
1829	0.318766
1830	0.318456
1831	0.318226
1832	0.317964
1833	0.317802
1834	0.31757
1835	0.317377
1836	0.317303
1837	0.317207
1838	0.31718
1839	0.31649
1840	0.316237
1841	0.316084
1842	0.315852
1843	0.31579
1844	0.315637
1845	0.315259
1846	0.315098
1847	0.315095
1848	0.314557
1849	0.314471
1850	0.314439
1851	0.314421
1852	0.314107
1853	0.313714
1854	0.313461
1855	0.313425
1856	0.313332
1857	0.313213
1858	0.313115
1859	0.312978
1860	0.312437
1861	0.312335
1862	0.312044
1863	0.311638
1864	0.311473
1865	0.311395
1866	0.310965
1867	0.310628
1868	0.310375
1869	0.31031
1870	0.310247
1871	0.310132
1872	0.310014
1873	0.309813
1874	0.309737
1875	0.30956
1876	0.309523
1877	0.308892
1878	0.308892
1879	0.308647
1880	0.308589
1881	0.307933
1882	0.307588
1883	0.30752
1884	0.30724
1885	0.307046
1886	0.307036
1887	0.306868
1888	0.306834
1889	0.306339
1890	0.30587
1891	0.305834
1892	0.305074
1893	0.305035
1894	0.304956
1895	0.304866
1896	0.304595
1897	0.304594
1898	0.304368
1899	0.304307
1900	0.304046
1901	0.303938
1902	0.303934
1903	0.303644
1904	0.303533
1905	0.303417
1906	0.303379
1907	0.303115
1908	0.302992
1909	0.302541
1910	0.302254
1911	0.301871
1912	0.301749
1913	0.301734
1914	0.301642
1915	0.301145
1916	0.301055
1917	0.300758
1918	0.300659
1919	0.300592
1920	0.299909
1921	0.299446
1922	0.299282
1923	0.298308
1924	0.298127
1925	0.297903
1926	0.297692
1927	0.297531
1928	0.297453
1929	0.297432
1930	0.297397
1931	0.297258
1932	0.296922
1933	0.296529
1934	0.296443
1935	0.296046
1936	0.295985
1937	0.295785
1938	0.295338
1939	0.295289
1940	0.295115
1941	0.294838
1942	0.294795
1943	0.294677
1944	0.294629
1945	0.29444
1946	0.2944
1947	0.294251
1948	0.293968
1949	0.293965
1950	0.29331
1951	0.29324
1952	0.293205
1953	0.292547
1954	0.292273
1955	0.292225
1956	0.291986
1957	0.291788
1958	0.291672
1959	0.291596
1960	0.291553
1961	0.291384
1962	0.291294
1963	0.290962
1964	0.290828
1965	0.290782
1966	0.290683
1967	0.290372
1968	0.290129
1969	0.290113
1970	0.289868
1971	0.289336
1972	0.289239
1973	0.289226
1974	0.288892
1975	0.288889
1976	0.288399
1977	0.288361
1978	0.2881
1979	0.288043
1980	0.287804
1981	0.287787
1982	0.287718
1983	0.287289
1984	0.287282
1985	0.287006
1986	0.286405
1987	0.28591
1988	0.285897
1989	0.285761
1990	0.285694
1991	0.285646
1992	0.285288
1993	0.284881
1994	0.284833
1995	0.284638
1996	0.284426
1997	0.2843
1998	0.283905
1999	0.283411
2000	0.283408
2001	0.28331
2002	0.282957
2003	0.282921
2004	0.282835
2005	0.282803
2006	0.282556
2007	0.28247
2008	0.282387
2009	0.282139
2010	0.281982
2011	0.281558
2012	0.280998
2013	0.280847
2014	0.28076
2015	0.280514
2016	0.280209
2017	0.280164
2018	0.280029
2019	0.27991
2020	0.279812
2021	0.279589
2022	0.279473
2023	0.279415
2024	0.279251
2025	0.278958
2026	0.278738
2027	0.27856
2028	0.278383
2029	0.277985
2030	0.277841
2031	0.277792
2032	0.277744
2033	0.277472
2034	0.277346
2035	0.277204
2036	0.277084
2037	0.276909
2038	0.276801
2039	0.276712
2040	0.276562
2041	0.276206
2042	0.27594
2043	0.275939
2044	0.275849
2045	0.275636
2046	0.275382
2047	0.275144
2048	0.274971
2049	0.274559
2050	0.274391
2051	0.274286
2052	0.274248
2053	0.273889
2054	0.27339
2055	0.273313
2056	0.273304
2057	0.273066
2058	0.272833
2059	0.272584
2060	0.272532
2061	0.272386
2062	0.272329
2063	0.271993
2064	0.27198
2065	0.271724
2066	0.271673
2067	0.271485
2068	0.271345
2069	0.271343
2070	0.271234
2071	0.270574
2072	0.270217
2073	0.270174
2074	0.270152
2075	0.269967
2076	0.269907
2077	0.269603
2078	0.269331
2079	0.26924
2080	0.269164
2081	0.268918
2082	0.268781
2083	0.268669
2084	0.268629
2085	0.268299
2086	0.268097
2087	0.268061
2088	0.267884
2089	0.267596
2090	0.267471
2091	0.267312
2092	0.267
2093	0.266918
2094	0.266732
2095	0.266709
2096	0.266688
2097	0.266607
2098	0.266367
2099	0.266353
2100	0.266009
2101	0.265923
2102	0.265875
2103	0.265514
2104	0.265499
2105	0.265285
2106	0.265187
2107	0.265059
2108	0.264766
2109	0.264647
2110	0.264406
2111	0.26419
2112	0.264181
2113	0.263715
2114	0.263591
2115	0.263532
2116	0.263373
2117	0.263325
2118	0.263174
2119	0.262566
2120	0.26241
2121	0.262355
2122	0.262105
2123	0.261979
2124	0.26193
2125	0.261685
2126	0.261534
2127	0.261452
2128	0.261369
2129	0.261133
2130	0.26104
2131	0.260745
2132	0.260606
2133	0.260354
2134	0.260308
2135	0.259939
2136	0.259797
2137	0.259473
2138	0.259319
2139	0.25928
2140	0.259219
2141	0.259164
2142	0.258627
2143	0.258464
2144	0.258061
2145	0.257915
2146	0.257891
2147	0.257857
2148	0.257476
2149	0.257429
2150	0.257358
2151	0.257251
2152	0.257087
2153	0.256756
2154	0.256657
2155	0.256496
2156	0.256467
2157	0.256374
2158	0.256104
2159	0.256005
2160	0.255976
2161	0.255797
2162	0.255721
2163	0.255512
2164	0.255469
2165	0.255277
2166	0.255093
2167	0.254687
2168	0.25459
2169	0.254481
2170	0.254443
2171	0.254417
2172	0.254342
2173	0.254162
2174	0.253801
2175	0.253748
2176	0.253398
2177	0.253296
2178	0.253163
2179	0.253078
2180	0.252946
2181	0.252768
2182	0.25263
2183	0.252577
2184	0.252401
2185	0.252133
2186	0.252123
2187	0.251911
2188	0.251619
2189	0.251588
2190	0.251494
2191	0.251466
2192	0.251408
2193	0.251011
2194	0.250979
2195	0.250541
2196	0.250481
2197	0.250289
2198	0.250074
2199	0.250056
2200	0.249557
2201	0.249523
2202	0.249424
2203	0.249402
2204	0.249358
2205	0.249014
2206	0.248892
2207	0.248758
2208	0.248586
2209	0.24831
2210	0.248276
2211	0.24815
2212	0.248128
2213	0.248085
2214	0.247364
2215	0.247315
2216	0.247302
2217	0.247034
2218	0.246949
2219	0.246834
2220	0.246785
2221	0.246525
2222	0.246494
2223	0.246122
2224	0.24592
2225	0.245714
2226	0.245626
2227	0.245395
2228	0.245167
2229	0.244984
2230	0.244921
2231	0.244892
2232	0.244691
2233	0.244612
2234	0.244534
2235	0.244115
2236	0.244055
2237	0.243977
2238	0.243975
2239	0.243619
2240	0.243554
2241	0.243254
2242	0.243199
2243	0.243041
2244	0.242948
2245	0.242872
2246	0.242597
2247	0.242445
2248	0.242393
2249	0.242228
2250	0.242078
2251	0.241869
2252	0.241704
2253	0.241654
2254	0.241639
2255	0.241504
2256	0.241316
2257	0.241252
2258	0.241247
2259	0.241118
2260	0.240917
2261	0.240739
2262	0.240704
2263	0.240453
2264	0.240273
2265	0.240158
2266	0.240086
2267	0.239841
2268	0.239525
2269	0.239288
2270	0.239261
2271	0.239137
2272	0.23901
2273	0.238981
2274	0.23878
2275	0.238751
2276	0.238603
2277	0.238522
2278	0.23839
2279	0.238346
2280	0.238162
2281	0.23801
2282	0.237954
2283	0.237882
2284	0.237464
2285	0.237416
2286	0.237358
2287	0.237338
2288	0.237308
2289	0.237297
2290	0.236948
2291	0.236891
2292	0.236708
2293	0.236617
2294	0.236213
2295	0.236195
2296	0.236152
2297	0.235775
2298	0.235746
2299	0.235632
2300	0.235579
2301	0.235517
2302	0.23528
2303	0.235129
2304	0.234943
2305	0.234932
2306	0.234706
2307	0.234573
2308	0.234431
2309	0.234365
2310	0.234121
2311	0.234085
2312	0.233748
2313	0.233681
2314	0.23363
2315	0.233527
2316	0.233268
2317	0.233201
2318	0.233119
2319	0.233074
2320	0.232912
2321	0.232792
2322	0.232699
2323	0.232375
2324	0.232223
2325	0.232205
2326	0.23215
2327	0.232053
2328	0.232012
2329	0.231981
2330	0.231737
2331	0.231722
2332	0.231269
2333	0.231155
2334	0.230903
2335	0.230842
2336	0.230779
2337	0.230685
2338	0.230455
2339	0.230373
2340	0.23004
2341	0.230013
2342	0.229965
2343	0.229889
2344	0.229459
2345	0.229375
2346	0.229336
2347	0.229225
2348	0.229023
2349	0.228997
2350	0.228985
2351	0.228778
2352	0.228766
2353	0.228679
2354	0.228514
2355	0.228446
2356	0.228031
2357	0.227907
2358	0.227675
2359	0.227673
2360	0.227504
2361	0.227476
2362	0.227466
2363	0.227157
2364	0.227083
2365	0.227029
2366	0.226835
2367	0.226729
2368	0.226544
2369	0.226291
2370	0.226267
2371	0.226061
2372	0.226015
2373	0.226003
2374	0.225889
2375	0.225728
2376	0.225624
2377	0.225471
2378	0.225271
2379	0.22514
2380	0.225055
2381	0.224989
2382	0.224777
2383	0.224771
2384	0.224752
2385	0.224464
2386	0.224451
2387	0.224433
2388	0.224178
2389	0.224141
2390	0.224002
2391	0.223935
2392	0.223929
2393	0.22354
2394	0.223476
2395	0.223423
2396	0.223386
2397	0.223297
2398	0.22312
2399	0.223046
2400	0.222794
2401	0.222777
2402	0.222747
2403	0.222459
2404	0.22243
2405	0.222175
2406	0.222107
2407	0.222106
2408	0.221869
2409	0.22181
2410	0.22162
2411	0.221481
2412	0.221479
2413	0.221445
2414	0.221034
2415	0.220887
2416	0.220732
2417	0.220707
2418	0.220572
2419	0.220517
2420	0.220407
2421	0.220348
2422	0.220244
2423	0.219637
2424	0.219468
2425	0.219397
2426	0.219361
2427	0.219156
2428	0.219114
2429	0.218978
2430	0.218962
2431	0.218852
2432	0.218802
2433	0.218564
2434	0.218451
2435	0.218342
2436	0.218002
2437	0.217825
2438	0.217809
2439	0.217704
2440	0.217658
2441	0.217638
2442	0.217264
2443	0.217146
2444	0.217026
2445	0.216976
2446	0.21682
2447	0.216755
2448	0.216604
2449	0.216594
2450	0.216559
2451	0.216496
2452	0.216419
2453	0.215958
2454	0.215868
2455	0.215793
2456	0.215432
2457	0.215397
2458	0.21531
2459	0.21518
2460	0.215177
2461	0.214992
2462	0.214918
2463	0.21479
2464	0.214719
2465	0.214665
2466	0.214565
2467	0.214478
2468	0.214187
2469	0.213883
2470	0.213878
2471	0.213747
2472	0.213624
2473	0.213587
2474	0.213576
2475	0.2134
2476	0.213196
2477	0.213144
2478	0.21291
2479	0.212843
2480	0.212749
2481	0.212579
2482	0.212573
2483	0.212476
2484	0.212414
2485	0.212126
2486	0.21205
2487	0.211946
2488	0.211741
2489	0.211582
2490	0.211341
2491	0.211213
2492	0.211175
2493	0.211172
2494	0.210803
2495	0.210703
2496	0.210679
2497	0.210551
2498	0.210537
2499	0.210205
2500	0.210174
2501	0.21017
2502	0.209991
2503	0.209888
2504	0.209864
2505	0.20983
2506	0.209692
2507	0.209523
2508	0.20937
2509	0.209222
2510	0.209209
2511	0.209102
2512	0.208893
2513	0.208877
2514	0.20875
2515	0.208659
2516	0.208517
2517	0.208308
2518	0.208246
2519	0.208105
2520	0.208056
2521	0.207691
2522	0.207386
2523	0.207295
2524	0.207287
2525	0.207268
2526	0.206925
2527	0.206797
2528	0.2067
2529	0.206665
2530	0.206542
2531	0.206497
2532	0.206291
2533	0.206163
2534	0.206144
2535	0.206085
2536	0.206049
2537	0.206006
2538	0.205671
2539	0.205654
2540	0.205361
2541	0.205225
2542	0.205074
2543	0.20504
2544	0.204918
2545	0.204803
2546	0.20467
2547	0.204669
2548	0.204647
2549	0.204577
2550	0.204455
2551	0.204283
2552	0.204131
2553	0.204028
2554	0.203967
2555	0.203935
2556	0.203891
2557	0.203751
2558	0.203427
2559	0.203309
2560	0.203281
2561	0.203274
2562	0.203173
2563	0.203167
2564	0.203048
2565	0.202803
2566	0.202798
2567	0.202663
2568	0.202621
2569	0.202582
2570	0.2025
2571	0.202385
2572	0.202372
2573	0.202251
2574	0.20219
2575	0.202007
2576	0.201859
2577	0.201835
2578	0.201733
2579	0.201636
2580	0.201588
2581	0.20143
2582	0.201026
2583	0.200984
2584	0.200893
2585	0.200887
2586	0.200836
2587	0.20074
2588	0.200573
2589	0.20046
2590	0.200414
2591	0.200357
2592	0.200112
2593	0.199917
2594	0.199713
2595	0.199699
2596	0.199509
2597	0.19948
2598	0.199428
2599	0.199319
2600	0.199175
2601	0.199137
2602	0.199015
2603	0.198984
2604	0.198716
2605	0.198686
2606	0.198493
2607	0.198453
2608	0.198346
2609	0.198254
2610	0.198233
2611	0.197961
2612	0.197774
2613	0.197767
2614	0.197571
2615	0.197564
2616	0.197489
2617	0.19731
2618	0.197201
2619	0.19718
2620	0.197113
2621	0.197039
2622	0.196831
2623	0.196714
2624	0.196633
2625	0.196559
2626	0.196542
2627	0.196426
2628	0.196415
2629	0.19615
2630	0.196066
2631	0.19583
2632	0.195737
2633	0.1957
2634	0.195679
2635	0.195634
2636	0.195353
2637	0.195341
2638	0.195295
2639	0.195083
2640	0.195067
2641	0.194879
2642	0.194873
2643	0.194727
2644	0.194574
2645	0.194559
2646	0.194513
2647	0.194111
2648	0.194078
2649	0.193922
2650	0.193917
2651	0.193851
2652	0.193827
2653	0.193753
2654	0.193667
2655	0.193462
2656	0.193428
2657	0.193351
2658	0.193098
2659	0.193005
2660	0.192893
2661	0.192887
2662	0.192725
2663	0.192724
2664	0.192537
2665	0.192388
2666	0.192239
2667	0.192199
2668	0.192182
2669	0.192028
2670	0.192003
2671	0.191937
2672	0.191872
2673	0.191567
2674	0.19156
2675	0.191307
2676	0.191269
2677	0.191134
2678	0.191094
2679	0.190901
2680	0.190888
2681	0.19077
2682	0.190506
2683	0.190494
2684	0.190415
2685	0.190254
2686	0.190244
2687	0.190235
2688	0.190058
2689	0.190051
2690	0.189851
2691	0.189833
2692	0.189583
2693	0.189573
2694	0.189518
2695	0.189508
2696	0.189472
2697	0.189348
2698	0.189257
2699	0.18908
2700	0.18899
2701	0.188964
2702	0.188945
2703	0.188668
2704	0.188564
2705	0.188318
2706	0.18829
2707	0.188186
2708	0.188136
2709	0.187954
2710	0.187918
2711	0.187827
2712	0.187771
2713	0.187636
2714	0.18761
2715	0.187484
2716	0.18748
2717	0.187331
2718	0.187227
2719	0.187188
2720	0.186984
2721	0.186883
2722	0.186816
2723	0.186794
2724	0.186705
2725	0.186405
2726	0.186382
2727	0.186323
2728	0.186152
2729	0.186114
2730	0.185971
2731	0.185964
2732	0.185822
2733	0.185716
2734	0.185685
2735	0.185557
2736	0.185466
2737	0.18522
2738	0.185135
2739	0.185092
2740	0.185041
2741	0.184844
2742	0.184782
2743	0.184725
2744	0.184669
2745	0.184635
2746	0.184327
2747	0.184294
2748	0.184289
2749	0.184267
2750	0.184175
2751	0.184035
2752	0.183939
2753	0.183855
2754	0.183797
2755	0.183731
2756	0.183581
2757	0.183522
2758	0.183402
2759	0.183376
2760	0.183304
2761	0.183038
2762	0.182973
2763	0.182913
2764	0.182494
2765	0.182486
2766	0.182443
2767	0.182393
2768	0.182324
2769	0.182054
2770	0.182046
2771	0.181921
2772	0.181814
2773	0.181689
2774	0.181678
2775	0.181623
2776	0.181332
2777	0.181264
2778	0.181205
2779	0.181109
2780	0.181005
2781	0.180965
2782	0.180948
2783	0.18083
2784	0.180819
2785	0.180735
2786	0.180547
2787	0.180521
2788	0.180478
2789	0.180393
2790	0.180282
2791	0.180142
2792	0.18007
2793	0.179896
2794	0.179845
2795	0.179783
2796	0.179704
2797	0.179594
2798	0.179523
2799	0.179445
2800	0.179413
2801	0.179349
2802	0.179298
2803	0.179165
2804	0.179084
2805	0.179036
2806	0.17888
2807	0.178658
2808	0.178643
2809	0.178571
2810	0.178537
2811	0.17835
2812	0.1783
2813	0.178299
2814	0.178159
2815	0.178105
2816	0.177752
2817	0.177729
2818	0.177652
2819	0.17765
2820	0.177594
2821	0.177418
2822	0.177373
2823	0.177081
2824	0.177021
2825	0.176973
2826	0.176919
2827	0.176821
2828	0.176799
2829	0.176643
2830	0.176582
2831	0.176565
2832	0.176551
2833	0.176361
2834	0.176342
2835	0.176281
2836	0.176178
2837	0.176164
2838	0.176113
2839	0.175885
2840	0.175882
2841	0.175702
2842	0.175669
2843	0.175603
2844	0.175503
2845	0.175458
2846	0.175191
2847	0.17519
2848	0.175074
2849	0.175008
2850	0.175006
2851	0.174809
2852	0.174736
2853	0.174648
2854	0.174632
2855	0.174608
2856	0.174513
2857	0.174449
2858	0.17439
2859	0.174361
2860	0.174249
2861	0.174137
2862	0.174047
2863	0.174008
2864	0.173962
2865	0.173957
2866	0.173831
2867	0.173807
2868	0.173802
2869	0.173505
2870	0.173452
2871	0.173393
2872	0.173333
2873	0.173194
2874	0.173047
2875	0.173041
2876	0.17292
2877	0.172896
2878	0.172819
2879	0.172702
2880	0.172663
2881	0.172559
2882	0.172533
2883	0.172395
2884	0.17223
2885	0.172183
2886	0.17215
2887	0.172052
2888	0.172001
2889	0.17199
2890	0.171736
2891	0.171617
2892	0.171579
2893	0.171487
2894	0.171385
2895	0.171211
2896	0.171209
2897	0.171168
2898	0.171052
2899	0.170984
2900	0.170875
2901	0.170842
2902	0.170673
2903	0.170625
2904	0.17057
2905	0.170514
2906	0.170425
2907	0.170352
2908	0.17033
2909	0.170323
2910	0.170214
2911	0.170056
2912	0.170029
2913	0.169933
2914	0.169904
2915	0.169802
2916	0.169768
2917	0.169764
2918	0.169569
2919	0.169456
2920	0.169379
2921	0.169311
2922	0.169155
2923	0.169128
2924	0.169121
2925	0.169078
2926	0.168688
2927	0.168648
2928	0.168587
2929	0.168431
2930	0.1684
2931	0.168397
2932	0.168291
2933	0.168253
2934	0.168206
2935	0.168111
2936	0.168034
2937	0.167872
2938	0.167866
2939	0.167817
2940	0.167696
2941	0.167591
2942	0.167418
2943	0.167371
2944	0.167279
2945	0.16725
2946	0.167223
2947	0.167129
2948	0.167016
2949	0.166948
2950	0.166921
2951	0.166768
2952	0.166676
2953	0.166651
2954	0.166615
2955	0.166536
2956	0.166516
2957	0.166272
2958	0.166206
2959	0.166108
2960	0.166088
2961	0.165952
2962	0.165905
2963	0.165809
2964	0.165694
2965	0.165596
2966	0.16558
2967	0.165482
2968	0.165439
2969	0.165281
2970	0.165251
2971	0.165218
2972	0.165196
2973	0.165027
2974	0.164886
2975	0.164848
2976	0.164732
2977	0.164727
2978	0.16464
2979	0.164585
2980	0.164532
2981	0.164459
2982	0.164301
2983	0.164209
2984	0.16419
2985	0.164094
2986	0.164002
2987	0.163916
2988	0.163795
2989	0.16364
2990	0.163609
2991	0.163576
2992	0.16342
2993	0.16337
2994	0.163359
2995	0.163312
2996	0.163221
2997	0.163031
2998	0.163006
2999	0.162923
3000	0.162904
3001	0.162797
3002	0.162733
3003	0.1626
3004	0.162482
3005	0.162477
3006	0.16244
3007	0.162429
3008	0.162296
3009	0.162242
3010	0.162111
3011	0.16195
3012	0.161922
3013	0.161918
3014	0.161783
3015	0.161714
3016	0.161656
3017	0.161617
3018	0.161612
3019	0.161436
3020	0.161326
3021	0.161323
3022	0.161296
3023	0.16126
3024	0.161012
3025	0.160996
3026	0.160972
3027	0.160919
3028	0.160879
3029	0.160788
3030	0.160629
3031	0.160554
3032	0.16055
3033	0.160412
3034	0.160402
3035	0.160356
3036	0.160291
3037	0.160081
3038	0.160057
3039	0.16001
3040	0.159988
3041	0.159809
3042	0.159772
3043	0.15965
3044	0.159555
3045	0.159495
3046	0.159319
3047	0.159222
3048	0.159147
3049	0.159143
3050	0.159122
3051	0.159007
3052	0.15896
3053	0.15894
3054	0.1589
3055	0.158895
3056	0.15881
3057	0.158675
3058	0.158588
3059	0.158344
3060	0.158336
3061	0.158235
3062	0.158199
3063	0.158158
3064	0.158088
3065	0.158068
3066	0.15797
3067	0.157941
3068	0.157915
3069	0.157706
3070	0.157613
3071	0.157565
3072	0.157478
3073	0.157431
3074	0.157334
3075	0.157179
3076	0.157112
3077	0.157049
3078	0.157025
3079	0.156967
3080	0.156874
3081	0.156767
3082	0.156715
3083	0.15666
3084	0.156491
3085	0.156484
3086	0.156409
3087	0.156311
3088	0.156264
3089	0.156237
3090	0.156089
3091	0.156075
3092	0.156037
3093	0.155857
3094	0.155853
3095	0.155835
3096	0.15578
3097	0.155694
3098	0.155659
3099	0.155567
3100	0.155407
3101	0.155398
3102	0.155293
3103	0.155253
3104	0.155227
3105	0.155216
3106	0.155096
3107	0.155058
3108	0.155023
3109	0.154967
3110	0.154847
3111	0.154695
3112	0.154519
3113	0.154458
3114	0.154387
3115	0.154349
3116	0.154274
3117	0.154132
3118	0.154042
3119	0.154004
3120	0.153884
3121	0.153814
3122	0.153643
3123	0.153584
3124	0.153581
3125	0.153491
3126	0.153488
3127	0.153416
3128	0.153407
3129	0.153349
3130	0.153253
3131	0.153231
3132	0.1532
3133	0.153164
3134	0.15313
3135	0.153075
3136	0.153044
3137	0.152814
3138	0.152685
3139	0.152682
3140	0.152651
3141	0.152647
3142	0.152514
3143	0.152459
3144	0.152319
3145	0.152299
3146	0.152281
3147	0.152207
3148	0.152148
3149	0.152008
3150	0.152001
3151	0.151939
3152	0.151806
3153	0.151745
3154	0.151586
3155	0.151495
3156	0.151487
3157	0.151376
3158	0.151374
3159	0.151209
3160	0.151147
3161	0.151143
3162	0.15101
3163	0.151004
3164	0.150978
3165	0.150884
3166	0.150805
3167	0.150711
3168	0.150659
3169	0.150636
3170	0.150553
3171	0.15055
3172	0.150544
3173	0.150318
3174	0.150183
3175	0.150068
3176	0.150057
3177	0.150042
3178	0.149934
3179	0.149896
3180	0.149884
3181	0.149797
3182	0.14974
3183	0.149681
3184	0.149672
3185	0.149554
3186	0.149484
3187	0.14929
3188	0.149286
3189	0.149281
3190	0.149164
3191	0.149105
3192	0.14908
3193	0.149056
3194	0.14897
3195	0.148875
3196	0.148803
3197	0.148749
3198	0.14863
3199	0.148585
3200	0.148491
3201	0.148485
3202	0.148398
3203	0.148378
3204	0.148302
3205	0.148246
3206	0.148193
3207	0.148102
3208	0.148023
3209	0.14793
3210	0.147777
3211	0.147757
3212	0.147595
3213	0.147525
3214	0.147521
3215	0.147457
3216	0.147438
3217	0.147351
3218	0.147188
3219	0.147121
3220	0.147105
3221	0.147065
3222	0.147004
3223	0.146982
3224	0.146978
3225	0.146875
3226	0.14677
3227	0.146764
3228	0.146723
3229	0.146701
3230	0.146628
3231	0.146466
3232	0.146424
3233	0.146412
3234	0.146331
3235	0.146319
3236	0.146216
3237	0.1462
3238	0.146116
3239	0.146074
3240	0.146008
3241	0.145882
3242	0.145819
3243	0.145817
3244	0.1458
3245	0.145597
3246	0.145493
3247	0.145418
3248	0.145349
3249	0.14533
3250	0.145304
3251	0.145209
3252	0.145188
3253	0.144963
3254	0.144947
3255	0.144911
3256	0.144836
3257	0.144826
3258	0.144724
3259	0.144646
3260	0.144598
3261	0.144575
3262	0.144489
3263	0.144456
3264	0.144286
3265	0.144198
3266	0.144154
3267	0.144074
3268	0.143936
3269	0.14389
3270	0.143837
3271	0.143781
3272	0.14373
3273	0.143631
3274	0.14358
3275	0.143486
3276	0.143474
3277	0.143442
3278	0.143407
3279	0.143246
3280	0.143155
3281	0.143105
3282	0.143041
3283	0.143011
3284	0.142985
3285	0.142931
3286	0.142807
3287	0.142788
3288	0.142685
3289	0.142511
3290	0.142466
3291	0.142313
3292	0.142299
3293	0.142188
3294	0.142188
3295	0.142065
3296	0.141973
3297	0.14194
3298	0.141915
3299	0.141899
3300	0.141832
3301	0.141804
3302	0.141672
3303	0.141665
3304	0.141664
3305	0.141539
3306	0.141459
3307	0.141397
3308	0.141309
3309	0.141239
3310	0.141125
3311	0.141055
3312	0.140956
3313	0.140913
3314	0.140807
3315	0.140734
3316	0.140705
3317	0.140623
3318	0.140502
3319	0.140483
3320	0.140415
3321	0.140385
3322	0.140331
3323	0.140267
3324	0.140265
3325	0.140178
3326	0.140087
3327	0.13995
3328	0.139948
3329	0.139749
3330	0.13974
3331	0.139716
3332	0.139671
3333	0.139653
3334	0.139528
3335	0.139487
3336	0.139387
3337	0.139361
3338	0.139243
3339	0.139211
3340	0.139144
3341	0.139059
3342	0.138997
3343	0.138951
3344	0.138945
3345	0.138893
3346	0.138869
3347	0.138788
3348	0.138716
3349	0.138691
3350	0.138644
3351	0.138493
3352	0.138448
3353	0.138446
3354	0.138268
3355	0.138252
3356	0.138199
3357	0.138144
3358	0.138049
3359	0.138032
3360	0.137842
3361	0.137835
3362	0.137779
3363	0.137745
3364	0.137634
3365	0.137606
3366	0.137577
3367	0.137475
3368	0.13741
3369	0.137388
3370	0.137353
3371	0.137316
3372	0.137282
3373	0.137188
3374	0.137157
3375	0.137075
3376	0.137008
3377	0.136904
3378	0.136876
3379	0.136868
3380	0.136844
3381	0.13679
3382	0.136679
3383	0.136589
3384	0.13657
3385	0.136562
3386	0.13649
3387	0.136478
3388	0.136386
3389	0.136213
3390	0.136171
3391	0.136168
3392	0.136118
3393	0.136098
3394	0.135984
3395	0.135877
3396	0.135861
3397	0.135777
3398	0.135725
3399	0.135702
3400	0.135602
3401	0.13554
3402	0.135433
3403	0.135383
3404	0.135352
3405	0.135268
3406	0.135226
3407	0.135185
3408	0.135094
3409	0.135026
3410	0.134995
3411	0.134981
3412	0.134932
3413	0.13481
3414	0.134781
3415	0.134735
3416	0.134673
3417	0.134547
3418	0.13453
3419	0.13447
3420	0.134451
3421	0.13445
3422	0.134336
3423	0.134305
3424	0.134177
3425	0.134066
3426	0.133959
3427	0.133914
3428	0.133908
3429	0.133869
3430	0.133866
3431	0.133832
3432	0.133688
3433	0.133675
3434	0.13366
3435	0.133653
3436	0.133625
3437	0.13348
3438	0.133457
3439	0.133418
3440	0.133259
3441	0.133193
3442	0.133184
3443	0.133125
3444	0.133089
3445	0.133069
3446	0.132873
3447	0.132829
3448	0.132826
3449	0.132641
3450	0.132639
3451	0.132622
3452	0.132448
3453	0.132389
3454	0.132336
3455	0.132312
3456	0.132225
3457	0.132196
3458	0.132123
3459	0.132069
3460	0.132053
3461	0.131995
3462	0.131946
3463	0.131906
3464	0.131884
3465	0.131813
3466	0.131688
3467	0.131641
3468	0.131618
3469	0.131572
3470	0.131548
3471	0.131548
3472	0.131387
3473	0.131347
3474	0.131244
3475	0.131232
3476	0.131208
3477	0.131136
3478	0.131061
3479	0.131018
3480	0.130963
3481	0.130928
3482	0.130922
3483	0.130759
3484	0.130753
3485	0.13066
3486	0.130531
3487	0.130524
3488	0.130372
3489	0.130242
3490	0.130201
3491	0.130128
3492	0.130117
3493	0.130083
3494	0.130053
3495	0.130051
3496	0.130023
3497	0.129961
3498	0.129881
3499	0.129844
3500	0.129837
3501	0.129729
3502	0.129508
3503	0.129478
3504	0.129447
3505	0.129371
3506	0.129347
3507	0.129246
3508	0.129239
3509	0.129104
3510	0.129073
3511	0.129046
3512	0.128944
3513	0.128894
3514	0.128789
3515	0.128776
3516	0.128765
3517	0.128736
3518	0.128708
3519	0.128612
3520	0.128528
3521	0.128446
3522	0.128396
3523	0.128356
3524	0.128329
3525	0.128239
3526	0.128193
3527	0.128076
3528	0.128074
3529	0.128061
3530	0.128043
3531	0.127974
3532	0.127903
3533	0.127886
3534	0.127774
3535	0.127746
3536	0.127699
3537	0.127633
3538	0.127532
3539	0.127498
3540	0.127409
3541	0.127323
3542	0.127227
3543	0.127217
3544	0.12713
3545	0.127102
3546	0.127069
3547	0.127025
3548	0.127021
3549	0.127007
3550	0.12686
3551	0.126858
3552	0.126853
3553	0.126766
3554	0.126731
3555	0.126619
3556	0.126507
3557	0.126465
3558	0.126459
3559	0.126379
3560	0.126357
3561	0.126335
3562	0.12622
3563	0.126191
3564	0.126173
3565	0.126133
3566	0.126056
3567	0.12605
3568	0.125965
3569	0.125961
3570	0.125956
3571	0.125874
3572	0.125839
3573	0.125779
3574	0.125631
3575	0.125598
3576	0.125588
3577	0.125531
3578	0.125441
3579	0.12544
3580	0.125406
3581	0.125305
3582	0.125228
3583	0.125134
3584	0.125106
3585	0.125065
3586	0.125059
3587	0.12494
3588	0.124937
3589	0.124888
3590	0.124842
3591	0.124741
3592	0.124717
3593	0.124688
3594	0.124607
3595	0.124477
3596	0.124465
3597	0.124363
3598	0.124354
3599	0.124343
3600	0.124244
3601	0.124181
3602	0.124158
3603	0.12414
3604	0.124097
3605	0.123991
3606	0.123935
3607	0.123877
3608	0.123873
3609	0.123797
3610	0.12375
3611	0.123618
3612	0.12353
3613	0.123433
3614	0.123329
3615	0.123272
3616	0.12322
3617	0.123217
3618	0.123169
3619	0.12305
3620	0.123036
3621	0.122994
3622	0.122915
3623	0.122878
3624	0.122873
3625	0.122836
3626	0.122754
3627	0.122747
3628	0.122659
3629	0.122589
3630	0.122499
3631	0.122491
3632	0.122443
3633	0.12239
3634	0.122348
3635	0.122326
3636	0.122273
3637	0.122227
3638	0.122181
3639	0.122168
3640	0.12208
3641	0.122008
3642	0.122
3643	0.121958
3644	0.121877
3645	0.121814
3646	0.121793
3647	0.12179
3648	0.121738
3649	0.121707
3650	0.121583
3651	0.121562
3652	0.121404
3653	0.121349
3654	0.121325
3655	0.121269
3656	0.121238
3657	0.121219
3658	0.121079
3659	0.121063
3660	0.121046
3661	0.120999
3662	0.120938
3663	0.120898
3664	0.120872
3665	0.120804
3666	0.120716
3667	0.120606
3668	0.120601
3669	0.120531
3670	0.120474
3671	0.120444
3672	0.120406
3673	0.120399
3674	0.120374
3675	0.120242
3676	0.120129
3677	0.120128
3678	0.120076
3679	0.119966
3680	0.119916
3681	0.119909
3682	0.119905
3683	0.119881
3684	0.119844
3685	0.119838
3686	0.119724
3687	0.119708
3688	0.11959
3689	0.119548
3690	0.119507
3691	0.119443
3692	0.119373
3693	0.119275
3694	0.119254
3695	0.119221
3696	0.119179
3697	0.119124
3698	0.119116
3699	0.11904
3700	0.118954
3701	0.118941
3702	0.118831
3703	0.118783
3704	0.118755
3705	0.118732
3706	0.118727
3707	0.118695
3708	0.118678
3709	0.118607
3710	0.118549
3711	0.11846
3712	0.118434
3713	0.118433
3714	0.118365
3715	0.118289
3716	0.118259
3717	0.118169
3718	0.118128
3719	0.118048
3720	0.118015
3721	0.117996
3722	0.117886
3723	0.117858
3724	0.117824
3725	0.117716
3726	0.117705
3727	0.117677
3728	0.117644
3729	0.117599
3730	0.117442
3731	0.117389
3732	0.117358
3733	0.117326
3734	0.117311
3735	0.11731
3736	0.117205
3737	0.117069
3738	0.117067
3739	0.11704
3740	0.116994
3741	0.116993
3742	0.116881
3743	0.116852
3744	0.116795
3745	0.116787
3746	0.116731
3747	0.116724
3748	0.116578
3749	0.116527
3750	0.116495
3751	0.116437
3752	0.116338
3753	0.116255
3754	0.116235
3755	0.11619
3756	0.116132
3757	0.116087
3758	0.116042
3759	0.116017
3760	0.115905
3761	0.115871
3762	0.115869
3763	0.11584
3764	0.115831
3765	0.115784
3766	0.115762
3767	0.115728
3768	0.115685
3769	0.115678
3770	0.115669
3771	0.115525
3772	0.115407
3773	0.115388
3774	0.115331
3775	0.115293
3776	0.115194
3777	0.115116
3778	0.115111
3779	0.115041
3780	0.11504
3781	0.115024
3782	0.114952
3783	0.114934
3784	0.114897
3785	0.11482
3786	0.11479
3787	0.114719
3788	0.114648
3789	0.114631
3790	0.114585
3791	0.114564
3792	0.11445
3793	0.114412
3794	0.114372
3795	0.114358
3796	0.114316
3797	0.114289
3798	0.114284
3799	0.114255
3800	0.114075
3801	0.114011
3802	0.113972
3803	0.113872
3804	0.113868
3805	0.113845
3806	0.113828
3807	0.113758
3808	0.113699
3809	0.113679
3810	0.113656
3811	0.113647
3812	0.113578
3813	0.11346
3814	0.113452
3815	0.113367
3816	0.113324
3817	0.113315
3818	0.113312
3819	0.113167
3820	0.113152
3821	0.113119
3822	0.113088
3823	0.112971
3824	0.112961
3825	0.112936
3826	0.112907
3827	0.11282
3828	0.11282
3829	0.112785
3830	0.112735
3831	0.112637
3832	0.112622
3833	0.112533
3834	0.112418
3835	0.112371
3836	0.112368
3837	0.112313
3838	0.112312
3839	0.112244
3840	0.112223
3841	0.112194
3842	0.112178
3843	0.112172
3844	0.112039
3845	0.111993
3846	0.111944
3847	0.111916
3848	0.111816
3849	0.111778
3850	0.111757
3851	0.1117
3852	0.111645
3853	0.111637
3854	0.111584
3855	0.111514
3856	0.11148
3857	0.111475
3858	0.111462
3859	0.111445
3860	0.111382
3861	0.111326
3862	0.111138
3863	0.111128
3864	0.11111
3865	0.111069
3866	0.110983
3867	0.110924
3868	0.110882
3869	0.110839
3870	0.110803
3871	0.110798
3872	0.110759
3873	0.110725
3874	0.110693
3875	0.110622
3876	0.110615
3877	0.110583
3878	0.11047
3879	0.110398
3880	0.110378
3881	0.110362
3882	0.110304
3883	0.110296
3884	0.110284
3885	0.110281
3886	0.110149
3887	0.110101
3888	0.110053
3889	0.110044
3890	0.109994
3891	0.109946
3892	0.109891
3893	0.109867
3894	0.109863
3895	0.109799
3896	0.109771
3897	0.109728
3898	0.10972
3899	0.109598
3900	0.109586
3901	0.109579
3902	0.109507
3903	0.109472
3904	0.109436
3905	0.109334
3906	0.109325
3907	0.109282
3908	0.109278
3909	0.109198
3910	0.109197
3911	0.109186
3912	0.109154
3913	0.109057
3914	0.10902
3915	0.108985
3916	0.108984
3917	0.108875
3918	0.108835
3919	0.108821
3920	0.108738
3921	0.108736
3922	0.108711
3923	0.108623
3924	0.108552
3925	0.108528
3926	0.108491
3927	0.108476
3928	0.108444
3929	0.108377
3930	0.108365
3931	0.108305
3932	0.108265
3933	0.108237
3934	0.108154
3935	0.108151
3936	0.108091
3937	0.108047
3938	0.108022
3939	0.107882
3940	0.107842
3941	0.107778
3942	0.107689
3943	0.107678
3944	0.10766
3945	0.10766
3946	0.107627
3947	0.107559
3948	0.107511
3949	0.107475
3950	0.10746
3951	0.107387
3952	0.10737
3953	0.107367
3954	0.10729
3955	0.107163
3956	0.10713
3957	0.107092
3958	0.107055
3959	0.10703
3960	0.106945
3961	0.106935
3962	0.106929
3963	0.10686
3964	0.106847
3965	0.106821
3966	0.106734
3967	0.106712
3968	0.106709
3969	0.106625
3970	0.106606
3971	0.10655
3972	0.106484
3973	0.106475
3974	0.106413
3975	0.106386
3976	0.106341
3977	0.106284
3978	0.106246
3979	0.106214
3980	0.106135
3981	0.106126
3982	0.106085
3983	0.106038
3984	0.106017
3985	0.105965
3986	0.105903
3987	0.105865
3988	0.105863
3989	0.105861
3990	0.105785
3991	0.105768
3992	0.105722
3993	0.10571
3994	0.105702
3995	0.105557
3996	0.105512
3997	0.105464
3998	0.105423
3999	0.1054
4000	0.105348
4001	0.105197
4002	0.105167
4003	0.105166
4004	0.10516
4005	0.105158
4006	0.105094
4007	0.105054
4008	0.104968
4009	0.1049
4010	0.104877
4011	0.104804
4012	0.104784
4013	0.104659
4014	0.104641
4015	0.10464
4016	0.104626
4017	0.104589
4018	0.104557
4019	0.104539
4020	0.104392
4021	0.104355
4022	0.104309
4023	0.104285
4024	0.104212
4025	0.104211
4026	0.104194
4027	0.104152
4028	0.104091
4029	0.103964
4030	0.103906
4031	0.103853
4032	0.103801
4033	0.103789
4034	0.103747
4035	0.103742
4036	0.103671
4037	0.10367
4038	0.103616
4039	0.103552
4040	0.103515
4041	0.103436
4042	0.103425
4043	0.103365
4044	0.103347
4045	0.103245
4046	0.103226
4047	0.10322
4048	0.10318
4049	0.103154
4050	0.103144
4051	0.103092
4052	0.103025
4053	0.102994
4054	0.102895
4055	0.102884
4056	0.102845
4057	0.102814
4058	0.102793
4059	0.102762
4060	0.102754
4061	0.102737
4062	0.102568
4063	0.102566
4064	0.102536
4065	0.102487
4066	0.102474
4067	0.102455
4068	0.102435
4069	0.102434
4070	0.102333
4071	0.102304
4072	0.102274
4073	0.102136
4074	0.102103
4075	0.102048
4076	0.102037
4077	0.101981
4078	0.101918
4079	0.101855
4080	0.101831
4081	0.101803
4082	0.10171
4083	0.101644
4084	0.101586
4085	0.101571
4086	0.101568
4087	0.101513
4088	0.101454
4089	0.101454
4090	0.101393
4091	0.101341
4092	0.101315
4093	0.101236
4094	0.101233
4095	0.101219
4096	0.101155
4097	0.101099
4098	0.101089
4099	0.101053
4100	0.101042
4101	0.10102
4102	0.101002
4103	0.100978
4104	0.100935
4105	0.100844
4106	0.100789
4107	0.100766
4108	0.100742
4109	0.100724
4110	0.100686
4111	0.100642
4112	0.100586
4113	0.100553
4114	0.100529
4115	0.100524
4116	0.100422
4117	0.100395
4118	0.100341
4119	0.100274
4120	0.100264
4121	0.100167
4122	0.100157
4123	0.100092
4124	0.100073
4125	0.100009
4126	0.099992
4127	0.0999643
4128	0.0999085
4129	0.0998786
4130	0.0998711
4131	0.0997923
4132	0.0997641
4133	0.0997294
4134	0.0997006
4135	0.0996421
4136	0.0995481
4137	0.0995474
4138	0.0995059
4139	0.0994895
4140	0.0993916
4141	0.0993736
4142	0.0993471
4143	0.0993381
4144	0.0992853
4145	0.0991866
4146	0.0991751
4147	0.0991156
4148	0.0991067
4149	0.0990177
4150	0.0989478
4151	0.0989102
4152	0.0988538
4153	0.0988433
4154	0.0988121
4155	0.098776
4156	0.0987397
4157	0.0987229
4158	0.0987224
4159	0.0986917
4160	0.0986049
4161	0.0986037
4162	0.0985856
4163	0.0985808
4164	0.0985129
4165	0.0985053
4166	0.0984035
4167	0.0983226
4168	0.098294
4169	0.0982697
4170	0.0982601
4171	0.0981877
4172	0.0981821
4173	0.0981071
4174	0.0980805
4175	0.098054
4176	0.0980318
4177	0.0980062
4178	0.0979683
4179	0.0979318
4180	0.0978608
4181	0.097782
4182	0.0977569
4183	0.0977243
4184	0.0976676
4185	0.0976384
4186	0.0976367
4187	0.097573
4188	0.0975642
4189	0.09752
4190	0.0975173
4191	0.0974708
4192	0.0974133
4193	0.0972698
4194	0.0972684
4195	0.0972556
4196	0.0971821
4197	0.0971787
4198	0.0971313
4199	0.097061
4200	0.0970455
4201	0.097032
4202	0.0969969
4203	0.0969667
4204	0.0969184
4205	0.0968914
4206	0.0968355
4207	0.0967557
4208	0.0966972
4209	0.0966631
4210	0.096656
4211	0.0966336
4212	0.0965912
4213	0.0965683
4214	0.0965507
4215	0.0965258
4216	0.0963779
4217	0.0963696
4218	0.0963198
4219	0.0962955
4220	0.096274
4221	0.0962646
4222	0.0961782
4223	0.0961395
4224	0.0961311
4225	0.0961211
4226	0.0961108
4227	0.0960261
4228	0.0959429
4229	0.095923
4230	0.0958437
4231	0.09577
4232	0.0957449
4233	0.0957303
4234	0.0957083
4235	0.095681
4236	0.0956596
4237	0.0956246
4238	0.0955722
4239	0.0955094
4240	0.0954945
4241	0.0954711
4242	0.0954107
4243	0.0954054
4244	0.0953018
4245	0.0952323
4246	0.0952038
4247	0.0951874
4248	0.0951558
4249	0.0951404
4250	0.0951378
4251	0.0950941
4252	0.0950913
4253	0.0950139
4254	0.0950063
4255	0.0949355
4256	0.0948981
4257	0.0947706
4258	0.0947631
4259	0.0947386
4260	0.0947383
4261	0.0947329
4262	0.0946887
4263	0.0946654
4264	0.0945912
4265	0.0945796
4266	0.0945277
4267	0.094525
4268	0.094458
4269	0.0944443
4270	0.094392
4271	0.0943549
4272	0.0943546
4273	0.0943305
4274	0.0942172
4275	0.094204
4276	0.0941751
4277	0.0941337
4278	0.094091
4279	0.0940774
4280	0.0940239
4281	0.093969
4282	0.093961
4283	0.0939436
4284	0.0939106
4285	0.0938538
4286	0.0938134
4287	0.0937693
4288	0.0937478
4289	0.0937377
4290	0.0936847
4291	0.0935924
4292	0.0935577
4293	0.0935566
4294	0.0935273
4295	0.0934852
4296	0.0934396
4297	0.0934028
4298	0.0933868
4299	0.0932705
4300	0.0932294
4301	0.093183
4302	0.093175
4303	0.0931658
4304	0.0931637
4305	0.0931372
4306	0.0930804
4307	0.0930675
4308	0.0930039
4309	0.0929546
4310	0.092901
4311	0.0928265
4312	0.0927941
4313	0.0927708
4314	0.0927248
4315	0.0926409
4316	0.0926367
4317	0.0926196
4318	0.0925638
4319	0.0925299
4320	0.0925116
4321	0.0925034
4322	0.0924314
4323	0.0924306
4324	0.0923463
4325	0.0922888
4326	0.0922769
4327	0.09225
4328	0.0921903
4329	0.0921546
4330	0.0921272
4331	0.0921094
4332	0.0920731
4333	0.0920295
4334	0.0919773
4335	0.0919719
4336	0.0919127
4337	0.0918871
4338	0.0918741
4339	0.0918397
4340	0.0918351
4341	0.0917938
4342	0.0917916
4343	0.0917669
4344	0.0916842
4345	0.0916295
4346	0.0915752
4347	0.0915573
4348	0.0915455
4349	0.0914927
4350	0.0914881
4351	0.0914806
4352	0.0914423
4353	0.0914314
4354	0.0913316
4355	0.0912897
4356	0.0911922
4357	0.0911778
4358	0.0910473
4359	0.0910219
4360	0.091021
4361	0.0909918
4362	0.0909467
4363	0.0909188
4364	0.0909083
4365	0.090854
4366	0.0908228
4367	0.0907913
4368	0.0907668
4369	0.0907237
4370	0.0907189
4371	0.0906154
4372	0.0905773
4373	0.0905671
4374	0.0905614
4375	0.0904976
4376	0.0904369
4377	0.0904348
4378	0.0904194
4379	0.0904121
4380	0.0904002
4381	0.0902582
4382	0.0902293
4383	0.0901987
4384	0.090194
4385	0.0901775
4386	0.0901643
4387	0.0901116
4388	0.090061
4389	0.0900517
4390	0.0900265
4391	0.0899717
4392	0.08992
4393	0.0898656
4394	0.0898653
4395	0.0898347
4396	0.0897622
4397	0.0896903
4398	0.0896174
4399	0.0896092
4400	0.0895438
4401	0.0895421
4402	0.0895251
4403	0.0894755
4404	0.0894715
4405	0.0894395
4406	0.0894056
4407	0.0894052
4408	0.0893596
4409	0.0893272
4410	0.0892891
4411	0.0892165
4412	0.0892122
4413	0.0892075
4414	0.0891821
4415	0.0891408
4416	0.0890765
4417	0.0890511
4418	0.0890086
4419	0.0890004
4420	0.088992
4421	0.0888483
4422	0.088848
4423	0.0888447
4424	0.088773
4425	0.0887622
4426	0.0887477
4427	0.0887128
4428	0.0886541
4429	0.088624
4430	0.0885657
4431	0.0885549
4432	0.0885177
4433	0.0884986
4434	0.0884771
4435	0.0884014
4436	0.0883619
4437	0.0882837
4438	0.0882666
4439	0.0882477
4440	0.08823
4441	0.0881722
4442	0.0881193
4443	0.0881179
4444	0.0880824
4445	0.0880774
4446	0.0880586
4447	0.0879679
4448	0.0879416
4449	0.0878842
4450	0.0878796
4451	0.087845
4452	0.0877795
4453	0.0877787
4454	0.0877122
4455	0.0876854
4456	0.0875942
4457	0.0875884
4458	0.0875532
4459	0.0875151
4460	0.0875116
4461	0.0875017
4462	0.0874854
4463	0.0874286
4464	0.0874173
4465	0.0873887
4466	0.087309
4467	0.0873015
4468	0.0872918
4469	0.0872341
4470	0.087225
4471	0.0871675
4472	0.0870953
4473	0.0870951
4474	0.0870634
4475	0.086992
4476	0.0869747
4477	0.086918
4478	0.0868717
4479	0.0868646
4480	0.0868048
4481	0.0867915
4482	0.0867844
4483	0.086734
4484	0.0866472
4485	0.086604
4486	0.0865928
4487	0.0865734
4488	0.0865667
4489	0.0865428
4490	0.0864541
4491	0.086448
4492	0.0864286
4493	0.0864282
4494	0.0863562
4495	0.0863484
4496	0.0863268
4497	0.0863086
4498	0.0862054
4499	0.0861831
4500	0.0861292
4501	0.0860993
4502	0.0860973
4503	0.0860497
4504	0.0860342
4505	0.0860179
4506	0.0859597
4507	0.085938
4508	0.0858636
4509	0.0857808
4510	0.0857638
4511	0.0857449
4512	0.0857055
4513	0.0856904
4514	0.0856472
4515	0.0856161
4516	0.0856112
4517	0.0856107
4518	0.0854753
4519	0.0854693
4520	0.0854672
4521	0.0853847
4522	0.0853686
4523	0.0853072
4524	0.0852569
4525	0.0852386
4526	0.0852164
4527	0.0851358
4528	0.0851049
4529	0.0850948
4530	0.0850507
4531	0.0850443
4532	0.0850353
4533	0.0849791
4534	0.0849379
4535	0.084913
4536	0.0848945
4537	0.0848643
4538	0.0848312
4539	0.0847858
4540	0.0847813
4541	0.0847254
4542	0.0846829
4543	0.0846697
4544	0.0846492
4545	0.0846236
4546	0.0845217
4547	0.0845168
4548	0.0844757
4549	0.0844004
4550	0.0843761
4551	0.0843619
4552	0.0843363
4553	0.0843085
4554	0.0842795
4555	0.0842706
4556	0.0841943
4557	0.0841445
4558	0.084122
4559	0.0840956
4560	0.084044
4561	0.0840145
4562	0.0839857
4563	0.0839382
4564	0.0839054
4565	0.0838518
4566	0.0838256
4567	0.0837622
4568	0.0837598
4569	0.0836879
4570	0.0836328
4571	0.0836291
4572	0.0835956
4573	0.0835715
4574	0.0835212
4575	0.0834961
4576	0.0834502
4577	0.0834245
4578	0.0834243
4579	0.0834117
4580	0.0833403
4581	0.0833222
4582	0.0832635
4583	0.0832325
4584	0.0831748
4585	0.083152
4586	0.0830993
4587	0.0830765
4588	0.0830601
4589	0.0830565
4590	0.083028
4591	0.0830008
4592	0.0829717
4593	0.0829102
4594	0.0829064
4595	0.0828904
4596	0.0828775
4597	0.0828525
4598	0.0828209
4599	0.0828135
4600	0.082724
4601	0.0826949
4602	0.0826745
4603	0.082648
4604	0.0825713
4605	0.0825676
4606	0.0825518
4607	0.0825253
4608	0.0825244
4609	0.0824833
4610	0.0824759
4611	0.0824621
4612	0.0824556
4613	0.0824274
4614	0.0823669
4615	0.0823571
4616	0.0823391
4617	0.082253
4618	0.0822368
4619	0.0822114
4620	0.0821596
4621	0.0821419
4622	0.0821264
4623	0.0820622
4624	0.082052
4625	0.0819762
4626	0.0819665
4627	0.0819645
4628	0.0818948
4629	0.0818937
4630	0.0818658
4631	0.0818354
4632	0.0817852
4633	0.0817491
4634	0.0817018
4635	0.0816797
4636	0.0816687
4637	0.0816422
4638	0.0816388
4639	0.0815849
4640	0.0815749
4641	0.0815718
4642	0.0815292
4643	0.0815109
4644	0.0814494
4645	0.0814156
4646	0.0813937
4647	0.081311
4648	0.0813005
4649	0.0812873
4650	0.0812649
4651	0.0812274
4652	0.0811896
4653	0.0811611
4654	0.081074
4655	0.0810545
4656	0.0810327
4657	0.0810239
4658	0.0810122
4659	0.0809474
4660	0.0809267
4661	0.0808982
4662	0.0808561
4663	0.0808164
4664	0.0808
4665	0.0807953
4666	0.08075
4667	0.0806892
4668	0.0806425
4669	0.0806341
4670	0.0805955
4671	0.0805837
4672	0.0805342
4673	0.0805288
4674	0.0804865
4675	0.0804498
4676	0.0804147
4677	0.0804039
4678	0.0804025
4679	0.0803659
4680	0.0803114
4681	0.0803042
4682	0.0802233
4683	0.0801866
4684	0.0801491
4685	0.0801244
4686	0.0801051
4687	0.0800515
4688	0.0800125
4689	0.0799975
4690	0.0799776
4691	0.0799622
4692	0.0799387
4693	0.0798409
4694	0.0798305
4695	0.0798117
4696	0.0797753
4697	0.0797087
4698	0.0797053
4699	0.0796821
4700	0.0796674
4701	0.0796174
4702	0.0795806
4703	0.0795507
4704	0.0795452
4705	0.0794857
4706	0.0794561
4707	0.0794472
4708	0.0794112
4709	0.0794019
4710	0.0793271
4711	0.0793153
4712	0.0792975
4713	0.079241
4714	0.0792368
4715	0.079234
4716	0.0792065
4717	0.0791685
4718	0.0791433
4719	0.0790678
4720	0.0790401
4721	0.0790062
4722	0.0789546
4723	0.0789489
4724	0.0788907
4725	0.078872
4726	0.0788639
4727	0.0788218
4728	0.0787791
4729	0.0787583
4730	0.0787375
4731	0.0787314
4732	0.0786551
4733	0.0786347
4734	0.0786179
4735	0.078552
4736	0.0784347
4737	0.0784304
4738	0.0784113
4739	0.0783942
4740	0.0783478
4741	0.0783441
4742	0.0782698
4743	0.0782605
4744	0.0782171
4745	0.0781381
4746	0.0781196
4747	0.0780968
4748	0.0780525
4749	0.0780337
4750	0.0780089
4751	0.0779719
4752	0.0779413
4753	0.0779406
4754	0.0779132
4755	0.0777707
4756	0.0777625
4757	0.0777534
4758	0.0776955
4759	0.0776863
4760	0.0776805
4761	0.0776317
4762	0.0776226
4763	0.0775523
4764	0.0775432
4765	0.0775385
4766	0.0774927
4767	0.0774837
4768	0.0774166
4769	0.0774122
4770	0.0774056
4771	0.0773229
4772	0.0772959
4773	0.0772756
4774	0.0772564
4775	0.0772383
4776	0.0771616
4777	0.0771507
4778	0.0771415
4779	0.0770633
4780	0.077015
4781	0.0769985
4782	0.0769764
4783	0.0769721
4784	0.0769663
4785	0.0769406
4786	0.0768341
4787	0.0767665
4788	0.0767626
4789	0.0767567
4790	0.0767424
4791	0.0767209
4792	0.0766729
4793	0.0766307
4794	0.0766267
4795	0.0765969
4796	0.0764816
4797	0.0764654
4798	0.0764236
4799	0.0764044
4800	0.0763714
4801	0.0763515
4802	0.0763417
4803	0.0763159
4804	0.0762522
4805	0.0762494
4806	0.0762475
4807	0.0762368
4808	0.076221
4809	0.0761672
4810	0.0761408
4811	0.0760654
4812	0.0760385
4813	0.0759785
4814	0.0759558
4815	0.0759342
4816	0.0759243
4817	0.0759027
4818	0.0758421
4819	0.0757467
4820	0.0757463
4821	0.0757435
4822	0.0757064
4823	0.0757034
4824	0.0756078
4825	0.0755945
4826	0.0755783
4827	0.0755686
4828	0.0755312
4829	0.0754517
4830	0.075407
4831	0.0754065
4832	0.0753586
4833	0.0752916
4834	0.0752893
4835	0.0752768
4836	0.0752269
4837	0.0752216
4838	0.0751929
4839	0.0751726
4840	0.075128
4841	0.0750965
4842	0.0750626
4843	0.0750342
4844	0.0750128
4845	0.074996
4846	0.0749462
4847	0.0748586
4848	0.0748225
4849	0.074759
4850	0.0747465
4851	0.0747351
4852	0.0746604
4853	0.0746518
4854	0.0745916
4855	0.0745846
4856	0.0745713
4857	0.0745705
4858	0.0744479
4859	0.0744175
4860	0.0744116
4861	0.0743796
4862	0.0743743
4863	0.0743397
4864	0.074298
4865	0.0742726
4866	0.0742515
4867	0.0742161
4868	0.0742007
4869	0.0741477
4870	0.0741411
4871	0.0741035
4872	0.0740996
4873	0.0740782
4874	0.0739897
4875	0.0739763
4876	0.0739651
4877	0.0739298
4878	0.0739214
4879	0.0738874
4880	0.0738356
4881	0.0738233
4882	0.0738044
4883	0.0737612
4884	0.0737442
4885	0.0737217
4886	0.0737185
4887	0.0736414
4888	0.0736136
4889	0.0735974
4890	0.0735581
4891	0.0735545
4892	0.0734967
4893	0.0734812
4894	0.0734101
4895	0.07341
4896	0.0734021
4897	0.0733328
4898	0.073319
4899	0.0732637
4900	0.0732631
4901	0.0732478
4902	0.0732052
4903	0.0731633
4904	0.0731626
4905	0.073097
4906	0.0730827
4907	0.073078
4908	0.0730693
4909	0.0730343
4910	0.0729864
4911	0.0729531
4912	0.07287
4913	0.0728604
4914	0.0728122
4915	0.0727931
4916	0.0727639
4917	0.0727381
4918	0.0727179
4919	0.0726307
4920	0.0726296
4921	0.0726077
4922	0.0725919
4923	0.0725307
4924	0.0724943
4925	0.0724765
4926	0.0724604
4927	0.0723922
4928	0.072305
4929	0.0722976
4930	0.0722499
4931	0.0722264
4932	0.0721668
4933	0.0721667
4934	0.0721594
4935	0.0721375
4936	0.0721182
4937	0.0721037
4938	0.0720846
4939	0.0720347
4940	0.0720218
4941	0.0719813
4942	0.0718943
4943	0.0718834
4944	0.0718556
4945	0.0717908
4946	0.071776
4947	0.0717019
4948	0.0716737
4949	0.0716553
4950	0.071646
4951	0.0716248
4952	0.071581
4953	0.071549
4954	0.0715148
4955	0.0714528
4956	0.0714344
4957	0.0714166
4958	0.0713752
4959	0.0713474
4960	0.0712939
4961	0.0712689
4962	0.0712542
4963	0.0712236
4964	0.0712116
4965	0.0711776
4966	0.0711732
4967	0.0711419
4968	0.0710951
4969	0.0710598
4970	0.070986
4971	0.0709696
4972	0.0709659
4973	0.0709292
4974	0.0708659
4975	0.0708369
4976	0.0708181
4977	0.0708047
4978	0.070715
4979	0.0707016
4980	0.0706653
4981	0.0706588
4982	0.0706109
4983	0.0705879
4984	0.0705861
4985	0.0705522
4986	0.070518
4987	0.0705075
4988	0.0704639
4989	0.0704151
4990	0.0703969
4991	0.0703698
4992	0.0703583
4993	0.0702347
4994	0.0702297
4995	0.0702289
4996	0.0702024
4997	0.0701302
4998	0.0701081
4999	0.070083
5000	0.0700617
5001	0.0699989
5002	0.0699961
5003	0.0699647
5004	0.0699228
5005	0.0699108
5006	0.0698943
5007	0.0698785
5008	0.069767
5009	0.0697665
5010	0.0697147
5011	0.0697028
5012	0.0696561
5013	0.0696522
5014	0.0696379
5015	0.0695726
5016	0.0695492
5017	0.0695428
5018	0.0695218
5019	0.0695133
5020	0.0694754
5021	0.0694333
5022	0.0694324
5023	0.0693943
5024	0.0693864
5025	0.0693135
5026	0.0693082
5027	0.0692265
5028	0.0692146
5029	0.0691788
5030	0.0691583
5031	0.069137
5032	0.0691072
5033	0.0690984
5034	0.0690451
5035	0.0689811
5036	0.068954
5037	0.0688794
5038	0.0688568
5039	0.0688345
5040	0.0688285
5041	0.0688005
5042	0.0687538
5043	0.0687516
5044	0.0687509
5045	0.0686675
5046	0.068658
5047	0.0685502
5048	0.0685427
5049	0.068528
5050	0.0685089
5051	0.0684884
5052	0.0684791
5053	0.0684478
5054	0.0684464
5055	0.0683721
5056	0.0683444
5057	0.0682959
5058	0.0682788
5059	0.0682129
5060	0.068211
5061	0.0681919
5062	0.0681887
5063	0.0681319
5064	0.06813
5065	0.0680613
5066	0.0680184
5067	0.0679996
5068	0.0679855
5069	0.0679687
5070	0.0679281
5071	0.0679126
5072	0.067888
5073	0.0678385
5074	0.0678317
5075	0.067809
5076	0.0678056
5077	0.0677568
5078	0.0677261
5079	0.0677015
5080	0.0676965
5081	0.0676869
5082	0.0676512
5083	0.0675873
5084	0.0675363
5085	0.0674833
5086	0.0674188
5087	0.0674116
5088	0.0673978
5089	0.0673455
5090	0.0672929
5091	0.0672739
5092	0.0672714
5093	0.0672137
5094	0.0672023
5095	0.0671297
5096	0.0671153
5097	0.0670949
5098	0.0670782
5099	0.067037
5100	0.0670247
5101	0.0669681
5102	0.0669497
5103	0.0668937
5104	0.0668486
5105	0.0667762
5106	0.0667698
5107	0.0667597
5108	0.0667594
5109	0.0667247
5110	0.0666696
5111	0.0666538
5112	0.0666518
5113	0.06661
5114	0.0665876
5115	0.0665809
5116	0.0664829
5117	0.0664362
5118	0.0664265
5119	0.0663944
5120	0.0663838
5121	0.0663807
5122	0.0663753
5123	0.0663348
5124	0.0663056
5125	0.0662912
5126	0.0662448
5127	0.0661585
5128	0.0661068
5129	0.0661064
5130	0.066056
5131	0.0660058
5132	0.0659746
5133	0.0659651
5134	0.0658872
5135	0.0658599
5136	0.0658519
5137	0.0658306
5138	0.0658134
5139	0.0657623
5140	0.0657391
5141	0.0657364
5142	0.0657114
5143	0.0656428
5144	0.0655998
5145	0.0655977
5146	0.0655963
5147	0.0655777
5148	0.0655028
5149	0.0654838
5150	0.0654563
5151	0.0654331
5152	0.0654187
5153	0.0653515
5154	0.0652952
5155	0.0652795
5156	0.065268
5157	0.0652277
5158	0.0652235
5159	0.0651773
5160	0.0651479
5161	0.0651197
5162	0.0650913
5163	0.0650595
5164	0.0650459
5165	0.0649912
5166	0.0649663
5167	0.064947
5168	0.0648994
5169	0.064861
5170	0.0648552
5171	0.0648297
5172	0.0648009
5173	0.06479
5174	0.0647625
5175	0.0647487
5176	0.0647354
5177	0.0646957
5178	0.064693
5179	0.0646443
5180	0.0646345
5181	0.064606
5182	0.0645855
5183	0.0645675
5184	0.0645636
5185	0.0645478
5186	0.0644867
5187	0.0644525
5188	0.0643969
5189	0.0643871
5190	0.064341
5191	0.0642942
5192	0.0642814
5193	0.0642627
5194	0.0642593
5195	0.0641907
5196	0.0641442
5197	0.0640944
5198	0.0640927
5199	0.0640833
5200	0.064072
5201	0.0640693
5202	0.0640251
5203	0.0640082
5204	0.0639889
5205	0.0639809
5206	0.0639207
5207	0.063903
5208	0.063902
5209	0.0638797
5210	0.06383
5211	0.0638239
5212	0.0637835
5213	0.0637347
5214	0.0637304
5215	0.0636887
5216	0.0636525
5217	0.0636353
5218	0.0636058
5219	0.0635694
5220	0.0635609
5221	0.063551
5222	0.0634748
5223	0.0634316
5224	0.0634165
5225	0.0634137
5226	0.0633641
5227	0.0633618
5228	0.0633289
5229	0.0633094
5230	0.0632981
5231	0.0632273
5232	0.0631739
5233	0.0631428
5234	0.0631119
5235	0.0630428
5236	0.0630163
5237	0.0629711
5238	0.0629565
5239	0.062944
5240	0.0628944
5241	0.0628322
5242	0.0628239
5243	0.062746
5244	0.0627329
5245	0.0626841
5246	0.0626616
5247	0.0626608
5248	0.0626514
5249	0.062627
5250	0.062592
5251	0.0625445
5252	0.0624991
5253	0.0624891
5254	0.0624464
5255	0.0623807
5256	0.0623456
5257	0.0623099
5258	0.0622985
5259	0.0622581
5260	0.0622116
5261	0.0622114
5262	0.0621822
5263	0.0621548
5264	0.0621524
5265	0.0620831
5266	0.0620831
5267	0.0620822
5268	0.0620578
5269	0.0619603
5270	0.0619131
5271	0.0619058
5272	0.0619026
5273	0.061869
5274	0.0617902
5275	0.0617707
5276	0.0617538
5277	0.0617146
5278	0.0617087
5279	0.0616897
5280	0.0616097
5281	0.0615975
5282	0.0615947
5283	0.0615811
5284	0.0615732
5285	0.0615516
5286	0.0615375
5287	0.0614842
5288	0.0614544
5289	0.0614201
5290	0.0613946
5291	0.0613795
5292	0.0613483
5293	0.061329
5294	0.0612562
5295	0.0612543
5296	0.0612477
5297	0.0611948
5298	0.0611559
5299	0.0611137
5300	0.0610497
5301	0.0609833
5302	0.0609038
5303	0.0607953
5304	0.0607937
5305	0.060754
5306	0.060736
5307	0.0606845
5308	0.0606531
5309	0.0606129
5310	0.0605657
5311	0.0605449
5312	0.060517
5313	0.0604249
5314	0.0604017
5315	0.0603426
5316	0.0603196
5317	0.0602411
5318	0.0602031
5319	0.060202
5320	0.0601171
5321	0.0600368
5322	0.0600248
5323	0.0600041
5324	0.0599602
5325	0.0598589
5326	0.0598467
5327	0.0598301
5328	0.059777
5329	0.0597581
5330	0.0597476
5331	0.0597126
5332	0.0597008
5333	0.0596719
5334	0.0596525
5335	0.0596388
5336	0.0596138
5337	0.0596101
5338	0.0595533
5339	0.0595
5340	0.0594373
5341	0.0593931
5342	0.0593379
5343	0.0592834
5344	0.0592825
5345	0.0592678
5346	0.059232
5347	0.0592272
5348	0.0591805
5349	0.0591336
5350	0.0591237
5351	0.0590799
5352	0.0590558
5353	0.0590006
5354	0.0589902
5355	0.0589714
5356	0.0589412
5357	0.0589228
5358	0.0589076
5359	0.0588968
5360	0.058889
5361	0.0588767
5362	0.058873
5363	0.0587438
5364	0.0586906
5365	0.0586806
5366	0.0586636
5367	0.0586158
5368	0.0585303
5369	0.0585195
5370	0.0585123
5371	0.0584638
5372	0.0584638
5373	0.0584624
5374	0.0584307
5375	0.0584214
5376	0.0583728
5377	0.0583072
5378	0.058299
5379	0.0582538
5380	0.0582254
5381	0.0581967
5382	0.0581459
5383	0.0581236
5384	0.0581013
5385	0.0580913
5386	0.0580558
5387	0.0580217
5388	0.0580185
5389	0.0579636
5390	0.0579221
5391	0.0578912
5392	0.0578747
5393	0.057849
5394	0.0578075
5395	0.0578022
5396	0.0577539
5397	0.057743
5398	0.0576989
5399	0.0576569
5400	0.05764
5401	0.0575395
5402	0.057489
5403	0.0574723
5404	0.0574515
5405	0.0574109
5406	0.0573417
5407	0.0573008
5408	0.0572944
5409	0.0572752
5410	0.0572737
5411	0.0571854
5412	0.0571845
5413	0.0571378
5414	0.057074
5415	0.0570546
5416	0.0570384
5417	0.057031
5418	0.0569962
5419	0.0569464
5420	0.0568973
5421	0.0568535
5422	0.0568449
5423	0.0567768
5424	0.0566568
5425	0.0566458
5426	0.0566214
5427	0.0565742
5428	0.0565257
5429	0.056525
5430	0.0564807
5431	0.0564604
5432	0.0564414
5433	0.0563686
5434	0.0563156
5435	0.0562972
5436	0.0562868
5437	0.0562197
5438	0.0562083
5439	0.0561667
5440	0.0561411
5441	0.0561114
5442	0.0560934
5443	0.0558864
5444	0.0558806
5445	0.0557627
5446	0.0556457
5447	0.0556325
5448	0.0556093
5449	0.0555687
5450	0.0555529
5451	0.055523
5452	0.0554694
5453	0.0553613
5454	0.0553601
5455	0.0552929
5456	0.0552672
5457	0.0552574
5458	0.0552564
5459	0.0552242
5460	0.0551333
5461	0.0550656
5462	0.0550643
5463	0.0550326
5464	0.0549316
5465	0.0548764
5466	0.054875
5467	0.0547724
5468	0.0547283
5469	0.0547032
5470	0.0546776
5471	0.054661
5472	0.0546397
5473	0.0546239
5474	0.0546072
5475	0.0544734
5476	0.0544523
5477	0.0544501
5478	0.0544138
5479	0.0544003
5480	0.0542908
5481	0.0542814
5482	0.0542744
5483	0.0540981
5484	0.0540583
5485	0.0540372
5486	0.0540327
5487	0.0539897
5488	0.0539792
5489	0.0539499
5490	0.0539179
5491	0.0537576
5492	0.0535955
5493	0.0535832
5494	0.0535815
5495	0.0535307
5496	0.0534082
5497	0.0533774
5498	0.0533454
5499	0.0532406
5500	0.0531907
5501	0.0531212
5502	0.053056
5503	0.0529639
5504	0.0527643
5505	0.0527581
5506	0.0527429
5507	0.0525828
5508	0.0525696
5509	0.052561
5510	0.0525578
5511	0.0525511
5512	0.052437
5513	0.0524113
5514	0.0524084
5515	0.0523558
5516	0.0521731
5517	0.052047
5518	0.0519466
5519	0.051939
5520	0.0518975
5521	0.051661
5522	0.0516283
5523	0.0516117
5524	0.0515388
5525	0.051526
5526	0.0513987
5527	0.051308
5528	0.0508817
5529	0.0508383
5530	0.0507395
5531	0.0505744
5532	0.0504494
5533	0.0503575
5534	0.0502685
5535	0.0501934
5536	0.0498809
5537	0.0496091
5538	0.049577
5539	0.0495399
5540	0.0495271
5541	0.0494629
5542	0.0494414
5543	0.0493747
5544	0.0492459
5545	0.0491324
5546	0.0491178
5547	0.0489582
5548	0.0489247
5549	0.0488478
5550	0.048768
5551	0.0486393
5552	0.0486015
5553	0.048571
5554	0.0485418
5555	0.0470962
5556	0.0468151
5557	0.0458616
5558	0.0457738
5559	0.0454705
5560	0.0451244
5561	0.0440445
5562	0.0438842


==> data/evalues_torus.txt <==
0	38.1383
1	38.1157
2	38.1156
3	32.6492
4	32.6478
5	32.6477
6	29.2937
7	29.2923
8	29.2923
9	24.8297
10	24.8293
11	24.8293
12	17.5322
13	17.5321
14	17.5321
15	13.8458
16	13.8458
17	13.8458
18	13.782
19	13.782
20	13.782
21	12.0458
22	12.0456
23	12.0456
24	11.433
25	11.4328
26	11.4328
27	11.392
28	11.392
29	11.392
30	10.1362
31	10.1362
32	10.1362
33	9.81779
34	9.81762
35	9.81762
36	9.70987
37	9.7093
38	9.7093
39	9.55328
40	9.55326
41	9.55325
42	8.87847
43	8.87847
44	8.87847
45	8.76132
46	8.76118
47	8.76118
48	8.18585
49	8.1858
50	8.1858
51	6.77197
52	6.77196
53	6.77196
54	6.65602
55	6.65601
56	6.65601
57	6.65408
58	6.65407
59	6.65406
60	5.97948
61	5.97947
62	5.97947
63	5.87521
64	5.87519
65	5.87519
66	5.72768
67	5.72767
68	5.72767
69	5.05058
70	5.05057
71	5.05057
72	5.03348
73	5.03348
74	5.03348
75	4.98556
76	4.98555
77	4.98555
78	4.96676
79	4.96674
80	4.96673
81	4.62018
82	4.62017
83	4.62017
84	4.4199
85	4.41985
86	4.41985
87	4.33129
88	4.33127
89	4.33127
90	4.10519
91	4.1051
92	4.1051
93	3.93174
94	3.9317
95	3.9317
96	3.62282
97	3.62282
98	3.62281
99	3.60397
100	3.60397
101	3.60397
102	3.60219
103	3.60217
104	3.60217
105	3.5958
106	3.59576
107	3.59576
108	3.59263
109	3.59262
110	3.59262
111	3.59123
112	3.59121
113	3.59121
114	3.57977
115	3.57976
116	3.57976
117	3.02442
118	3.02441
119	3.02441
120	2.9487
121	2.94869
122	2.94869
123	2.94219
124	2.94219
125	2.94218
126	2.92697
127	2.92697
128	2.92697
129	2.92561
130	2.92561
131	2.92561
132	2.83508
133	2.83508
134	2.83508
135	2.70491
136	2.70485
137	2.70485
138	2.65499
139	2.65496
140	2.65496
141	2.56486
142	2.56486
143	2.56486
144	2.55527
145	2.55525
146	2.55525
147	2.53674
148	2.53674
149	2.53674
150	2.44257
151	2.44255
152	2.44255
153	2.41588
154	2.41588
155	2.41588
156	2.37972
157	2.37971
158	2.37971
159	2.24599
160	2.2459
161	2.2459
162	2.2428
163	2.24279
164	2.24279
165	2.21343
166	2.21341
167	2.21341
168	2.20584
169	2.20582
170	2.20582
171	2.14277
172	2.14277
173	2.14277
174	2.14114
175	2.1411
176	2.1411
177	1.97347
178	1.97343
179	1.97343
180	1.87768
181	1.87767
182	1.87767
183	1.84443
184	1.84443
185	1.84443
186	1.84347
187	1.84343
188	1.84343
189	1.79695
190	1.79695
191	1.79695
192	1.7564
193	1.75635
194	1.75635
195	1.7556
196	1.7556
197	1.7556
198	1.75053
199	1.7504
200	1.7504
201	1.75016
202	1.75016
203	1.75016
204	1.72388
205	1.72388
206	1.72388
207	1.68665
208	1.68664
209	1.68664
210	1.66124
211	1.66119
212	1.66119
213	1.58954
214	1.58952
215	1.58952
216	1.55762
217	1.55761
218	1.55761
219	1.5309
220	1.5309
221	1.5309
222	1.48485
223	1.48469
224	1.48469
225	1.47445
226	1.47445
227	1.47445
228	1.45168
229	1.45158
230	1.45158
231	1.42266
232	1.42266
233	1.42266
234	1.4135
235	1.41349
236	1.41349
237	1.41215
238	1.41197
239	1.41197
240	1.40591
241	1.4059
242	1.4059
243	1.40292
244	1.40288
245	1.40288
246	1.39304
247	1.39286
248	1.39286
249	1.38835
250	1.38828
251	1.38828
252	1.38302
253	1.38302
254	1.38302
255	1.28989
256	1.28988
257	1.28988
258	1.25707
259	1.25707
260	1.25707
261	1.25262
262	1.2526
263	1.2526
264	1.24471
265	1.2447
266	1.2447
267	1.23755
268	1.23755
269	1.23755
270	1.23182
271	1.23165
272	1.23165
273	1.22543
274	1.22543
275	1.22543
276	1.22484
277	1.22484
278	1.22484
279	1.20543
280	1.20543
281	1.20543
282	1.19742
283	1.19741
284	1.19741
285	1.19405
286	1.19405
287	1.19405
288	1.18843
289	1.18822
290	1.18822
291	1.17306
292	1.17306
293	1.17306
294	1.11244
295	1.11238
296	1.11238
297	1.10434
298	1.10433
299	1.10433
300	1.06647
301	1.06647
302	1.06647
303	1.04085
304	1.04082
305	1.04082
306	1.03718
307	1.03718
308	1.03718
309	1.01998
310	1.01987
311	1.01987
312	1.01987
313	1.01971
314	1.01971
315	1.01295
316	1.01273
317	1.01273
318	0.973386
319	0.973351
320	0.973351
321	0.956038
322	0.955965
323	0.955965
324	0.953862
325	0.953861
326	0.953861
327	0.928083
328	0.928011
329	0.928011
330	0.924101
331	0.924101
332	0.924101
333	0.884514
334	0.884287
335	0.884287
336	0.883609
337	0.883598
338	0.883598
339	0.882294
340	0.882274
341	0.882274
342	0.867294
343	0.867291
344	0.867291
345	0.860476
346	0.860467
347	0.860467
348	0.859537
349	0.859466
350	0.859466
351	0.849905
352	0.849868
353	0.849868
354	0.837143
355	0.836856
356	0.836856
357	0.833942
358	0.833934
359	0.833934
360	0.833533
361	0.833454
362	0.833454
363	0.832195
364	0.832194
365	0.832194
366	0.827971
367	0.827969
368	0.827969
369	0.82725
370	0.82724
371	0.82724
372	0.820256
373	0.820249
374	0.820249
375	0.819176
376	0.819105
377	0.819105
378	0.793444
379	0.793389
380	0.793389
381	0.792593
382	0.792574
383	0.792574
384	0.784621
385	0.784498
386	0.784498
387	0.777256
388	0.777255
389	0.777255
390	0.774739
391	0.774461
392	0.774461
393	0.766306
394	0.766278
395	0.766278
396	0.765727
397	0.765434
398	0.765434
399	0.748202
400	0.7482
401	0.7482
402	0.738177
403	0.737827
404	0.737827
405	0.731899
406	0.73149
407	0.73149
408	0.729442
409	0.729385
410	0.729385
411	0.726701
412	0.726699
413	0.726699
414	0.726337
415	0.726326
416	0.726326
417	0.723097
418	0.723059
419	0.723059
420	0.714193
421	0.714155
422	0.714155
423	0.710026
424	0.710024
425	0.710024
426	0.693113
427	0.693081
428	0.693081
429	0.692836
430	0.692781
431	0.692781
432	0.685464
433	0.685457
434	0.685457
435	0.683593
436	0.683567
437	0.683567
438	0.682358
439	0.682335
440	0.682335
441	0.682123
442	0.682108
443	0.682108
444	0.667683
445	0.667653
446	0.667653
447	0.664594
448	0.66459
449	0.66459
450	0.662789
451	0.662769
452	0.662769
453	0.65573
454	0.655382
455	0.655382
456	0.654237
457	0.654209
458	0.654209
459	0.653354
460	0.653306
461	0.653306
462	0.650573
463	0.650565
464	0.650565
465	0.636492
466	0.636418
467	0.636418
468	0.633795
469	0.633773
470	0.633773
471	0.627791
472	0.627633
473	0.627633
474	0.616813
475	0.616503
476	0.616503
477	0.611449
478	0.611419
479	0.611419
480	0.611171
481	0.611147
482	0.611147
483	0.587955
484	0.58785
485	0.58785
486	0.587646
487	0.587629
488	0.587629
489	0.586801
490	0.586743
491	0.586743
492	0.586517
493	0.586513
494	0.586513
495	0.584158
496	0.584072
497	0.584072
498	0.579713
499	0.579603
500	0.579603
501	0.573121
502	0.573121
503	0.573121
504	0.571895
505	0.571891
506	0.571891
507	0.570116
508	0.570109
509	0.570109
510	0.568193
511	0.568147
512	0.568147
513	0.563248
514	0.562824
515	0.562824
516	0.560618
517	0.560617
518	0.560617
519	0.542279
520	0.542255
521	0.542255
522	0.540925
523	0.540619
524	0.540619
525	0.540226
526	0.540138
527	0.540138
528	0.525785
529	0.525649
530	0.525649
531	0.525295
532	0.525272
533	0.525272
534	0.525139
535	0.525045
536	0.525045
537	0.523457
538	0.523454
539	0.523454
540	0.522284
541	0.522275
542	0.522275
543	0.517162
544	0.517094
545	0.517094
546	0.501812
547	0.50177
548	0.50177
549	0.500144
550	0.499556
551	0.499556
552	0.498593
553	0.49848
554	0.49848
555	0.49017
556	0.490164
557	0.490164
558	0.480437
559	0.480337
560	0.480337
561	0.477881
562	0.477733
563	0.477733
564	0.47572
565	0.47571
566	0.47571
567	0.47245
568	0.472346
569	0.472346
570	0.47071
571	0.470684
572	0.470684
573	0.465966
574	0.465805
575	0.465805
576	0.464308
577	0.464223
578	0.464223
579	0.463972
580	0.463958
581	0.463958
582	0.462789
583	0.462417
584	0.462417
585	0.456279
586	0.456116
587	0.456116
588	0.454746
589	0.454552
590	0.454552
591	0.452941
592	0.452937
593	0.452937
594	0.451873
595	0.45187
596	0.45187
597	0.448819
598	0.448576
599	0.448576
600	0.442965
601	0.442965
602	0.442965
603	0.441174
604	0.441174
605	0.441174
606	0.43431
607	0.434278
608	0.434278
609	0.433389
610	0.433101
611	0.433101
612	0.424931
613	0.424918
614	0.424918
615	0.424164
616	0.424126
617	0.424126
618	0.419389
619	0.419119
620	0.419119
621	0.41796
622	0.417957
623	0.417957
624	0.415749
625	0.415306
626	0.415306
627	0.414808
628	0.414759
629	0.414759
630	0.41435
631	0.414309
632	0.414309
633	0.41282
634	0.412769
635	0.412769
636	0.411867
637	0.411708
638	0.411708
639	0.411357
640	0.411352
641	0.411352
642	0.410828
643	0.410828
644	0.410828
645	0.409946
646	0.409633
647	0.409633
648	0.409625
649	0.408983
650	0.408983
651	0.407636
652	0.407514
653	0.407514
654	0.406515
655	0.406426
656	0.406426
657	0.403505
658	0.403504
659	0.403504
660	0.402981
661	0.402914
662	0.402914
663	0.402143
664	0.402126
665	0.402126
666	0.399736
667	0.399603
668	0.399603
669	0.392161
670	0.392161
671	0.392161
672	0.390883
673	0.390837
674	0.390837
675	0.390508
676	0.390151
677	0.390151
678	0.388494
679	0.388318
680	0.388318
681	0.387148
682	0.386919
683	0.386919
684	0.385332
685	0.385204
686	0.385204
687	0.379192
688	0.37907
689	0.37907
690	0.376921
691	0.37687
692	0.37687
693	0.374981
694	0.374967
695	0.374967
696	0.373691
697	0.373673
698	0.373673
699	0.373596
700	0.373574
701	0.373574
702	0.368514
703	0.368056
704	0.368056
705	0.366643
706	0.366641
707	0.366641
708	0.364081
709	0.364012
710	0.364012
711	0.363534
712	0.363523
713	0.363523
714	0.362747
715	0.36272
716	0.36272
717	0.3615
718	0.361491
719	0.361491
720	0.358757
721	0.358757
722	0.358757
723	0.358642
724	0.35835
725	0.35835
726	0.358143
727	0.358142
728	0.358142
729	0.35711
730	0.357109
731	0.357109
732	0.356291
733	0.35627
734	0.35627
735	0.355487
736	0.355423
737	0.355423
738	0.354516
739	0.354063
740	0.354063
741	0.353002
742	0.352964
743	0.352964
744	0.35053
745	0.350491
746	0.350491
747	0.345759
748	0.345736
749	0.345736
750	0.345333
751	0.345175
752	0.345175
753	0.344387
754	0.3443
755	0.3443
756	0.343801
757	0.343523
758	0.343523
759	0.342832
760	0.34279
761	0.34279
762	0.337287
763	0.337274
764	0.337274
765	0.334888
766	0.334887
767	0.334887
768	0.334734
769	0.334718
770	0.334718
771	0.330872
772	0.330814
773	0.330814
774	0.330592
775	0.33056
776	0.33056
777	0.329994
778	0.329944
779	0.329944
780	0.329838
781	0.329823
782	0.329823
783	0.328037
784	0.327984
785	0.327984
786	0.325864
787	0.32584
788	0.32584
789	0.323465
790	0.323454
791	0.323454
792	0.322726
793	0.322077
794	0.322077
795	0.320508
796	0.320422
797	0.320422
798	0.31946
799	0.319251
800	0.319251
801	0.317056
802	0.317046
803	0.317046
804	0.313071
805	0.312911
806	0.312911
807	0.312115
808	0.311593
809	0.311593
810	0.310991
811	0.310772
812	0.310772
813	0.310552
814	0.310546
815	0.310546
816	0.30807
817	0.308066
818	0.308066
819	0.30722
820	0.307201
821	0.307201
822	0.305974
823	0.30592
824	0.30592
825	0.304329
826	0.304301
827	0.304301
828	0.303633
829	0.303633
830	0.303633
831	0.301576
832	0.301401
833	0.301401
834	0.295322
835	0.295292
836	0.295292
837	0.294191
838	0.294014
839	0.294014
840	0.293885
841	0.293873
842	0.293873
843	0.293289
844	0.293289
845	0.293289
846	0.292591
847	0.292173
848	0.292173
849	0.291767
850	0.291759
851	0.291759
852	0.286522
853	0.286326
854	0.286326
855	0.285726
856	0.285578
857	0.285578
858	0.285522
859	0.285409
860	0.285409
861	0.284321
862	0.284178
863	0.284178
864	0.284074
865	0.283786
866	0.283786
867	0.282022
868	0.281836
869	0.281836
870	0.281524
871	0.281502
872	0.281502
873	0.280681
874	0.280596
875	0.280596
876	0.279838
877	0.279716
878	0.279716
879	0.278796
880	0.278535
881	0.278535
882	0.277597
883	0.27752
884	0.27752
885	0.273897
886	0.273767
887	0.273767
888	0.271917
889	0.271554
890	0.271554
891	0.271269
892	0.270303
893	0.270303
894	0.270049
895	0.270048
896	0.270048
897	0.267559
898	0.267551
899	0.267551
900	0.266517
901	0.266508
902	0.266508
903	0.264946
904	0.2649
905	0.2649
906	0.264524
907	0.264435
908	0.264435
909	0.264406
910	0.264056
911	0.264056
912	0.262575
913	0.262539
914	0.262539
915	0.260215
916	0.25991
917	0.25991
918	0.257522
919	0.257328
920	0.257328
921	0.256721
922	0.256714
923	0.256714
924	0.255869
925	0.255802
926	0.255802
927	0.2548
928	0.254797
929	0.254797
930	0.251837
931	0.251835
932	0.251835
933	0.251477
934	0.251349
935	0.251349
936	0.251217
937	0.250976
938	0.250976
939	0.25075
940	0.250016
941	0.250016
942	0.249282
943	0.249135
944	0.249135
945	0.249054
946	0.248861
947	0.248861
948	0.247916
949	0.247656
950	0.247656
951	0.24732
952	0.247226
953	0.247226
954	0.247118
955	0.24663
956	0.24663
957	0.245469
958	0.245435
959	0.245435
960	0.244693
961	0.244692
962	0.244692
963	0.242368
964	0.242346
965	0.242346
966	0.241258
967	0.24119
968	0.24119
969	0.241175
970	0.241175
971	0.241175
972	0.239443
973	0.239428
974	0.239428
975	0.238268
976	0.238233
977	0.238233
978	0.237223
979	0.237061
980	0.237061
981	0.236631
982	0.236556
983	0.236556
984	0.236431
985	0.236186
986	0.236186
987	0.235712
988	0.235707
989	0.235707
990	0.234916
991	0.234915
992	0.234915
993	0.234112
994	0.234044
995	0.234044
996	0.233508
997	0.233506
998	0.233506
999	0.233466
1000	0.233354
1001	0.233354
1002	0.232852
1003	0.232706
1004	0.232706
1005	0.232538
1006	0.232532
1007	0.232532
1008	0.230425
1009	0.230424
1010	0.230424
1011	0.230424
1012	0.229865
1013	0.229865
1014	0.229514
1015	0.229459
1016	0.229459
1017	0.228576
1018	0.228567
1019	0.228567
1020	0.227007
1021	0.226993
1022	0.226993
1023	0.226897
1024	0.226761
1025	0.226761
1026	0.22589
1027	0.225802
1028	0.225802
1029	0.225801
1030	0.225766
1031	0.225766
1032	0.225666
1033	0.225625
1034	0.225625
1035	0.224593
1036	0.224573
1037	0.224573
1038	0.224245
1039	0.224234
1040	0.224234
1041	0.224129
1042	0.224093
1043	0.224093
1044	0.223888
1045	0.223886
1046	0.223886
1047	0.223629
1048	0.223555
1049	0.223555
1050	0.222982
1051	0.22291
1052	0.22291
1053	0.222718
1054	0.222707
1055	0.222707
1056	0.221436
1057	0.221433
1058	0.221433
1059	0.221053
1060	0.221027
1061	0.221027
1062	0.219928
1063	0.219912
1064	0.219912
1065	0.219847
1066	0.21928
1067	0.21928
1068	0.217782
1069	0.217396
1070	0.217396
1071	0.216853
1072	0.216842
1073	0.216842
1074	0.215754
1075	0.215723
1076	0.215723
1077	0.215242
1078	0.215242
1079	0.215242
1080	0.214465
1081	0.214337
1082	0.214337
1083	0.214137
1084	0.214038
1085	0.214038
1086	0.214005
1087	0.213935
1088	0.213935
1089	0.213817
1090	0.213464
1091	0.213464
1092	0.213133
1093	0.211783
1094	0.211783
1095	0.21169
1096	0.211671
1097	0.211671
1098	0.210335
1099	0.210334
1100	0.210334
1101	0.20977
1102	0.209767
1103	0.209767
1104	0.209267
1105	0.209103
1106	0.209103
1107	0.208886
1108	0.20859
1109	0.20859
1110	0.2079
1111	0.207896
1112	0.207896
1113	0.207272
1114	0.206776
1115	0.206776
1116	0.206455
1117	0.206417
1118	0.206417
1119	0.206417
1120	0.206364
1121	0.206364
1122	0.204877
1123	0.204757
1124	0.204757
1125	0.204044
1126	0.203936
1127	0.203936
1128	0.202918
1129	0.202917
1130	0.202917
1131	0.201795
1132	0.201677
1133	0.201677
1134	0.201375
1135	0.201321
1136	0.201321
1137	0.201321
1138	0.200692
1139	0.200692
1140	0.199795
1141	0.199721
1142	0.199721
1143	0.198497
1144	0.198478
1145	0.198478
1146	0.197276
1147	0.197232
1148	0.197232
1149	0.197096
1150	0.197027
1151	0.197027
1152	0.196366
1153	0.196364
1154	0.196364
1155	0.195641
1156	0.195631
1157	0.195631
1158	0.19524
1159	0.195181
1160	0.195181
1161	0.195144
1162	0.194971
1163	0.194971
1164	0.194133
1165	0.194133
1166	0.194133
1167	0.193169
1168	0.193168
1169	0.193168
1170	0.192785
1171	0.192629
1172	0.192629
1173	0.191782
1174	0.191782
1175	0.191782
1176	0.19174
1177	0.191698
1178	0.191698
1179	0.191453
1180	0.191321
1181	0.191321
1182	0.19004
1183	0.189927
1184	0.189927
1185	0.189451
1186	0.189275
1187	0.189275
1188	0.18913
1189	0.189093
1190	0.189093
1191	0.188278
1192	0.188212
1193	0.188212
1194	0.188184
1195	0.188169
1196	0.188169
1197	0.187653
1198	0.187637
1199	0.187637
1200	0.186995
1201	0.186993
1202	0.186993
1203	0.186771
1204	0.186715
1205	0.186715
1206	0.183425
1207	0.183281
1208	0.183281
1209	0.183095
1210	0.182854
1211	0.182854
1212	0.182138
1213	0.182096
1214	0.182096
1215	0.182017
1216	0.181869
1217	0.181869
1218	0.18133
1219	0.181308
1220	0.181308
1221	0.181028
1222	0.180983
1223	0.180983
1224	0.179911
1225	0.179888
1226	0.179888
1227	0.179822
1228	0.179618
1229	0.179618
1230	0.179069
1231	0.179069
1232	0.179069
1233	0.178757
1234	0.178723
1235	0.178723
1236	0.178667
1237	0.178517
1238	0.178517
1239	0.177594
1240	0.177592
1241	0.177592
1242	0.177497
1243	0.177497
1244	0.177497
1245	0.176163
1246	0.176134
1247	0.176134
1248	0.175651
1249	0.175541
1250	0.175541
1251	0.175281
1252	0.175274
1253	0.175274
1254	0.174673
1255	0.174608
1256	0.174608
1257	0.173796
1258	0.173663
1259	0.173663
1260	0.173549
1261	0.173549
1262	0.173549
1263	0.17298
1264	0.172971
1265	0.172971
1266	0.172617
1267	0.172611
1268	0.172611
1269	0.171997
1270	0.171944
1271	0.171944
1272	0.171065
1273	0.171031
1274	0.171031
1275	0.170289
1276	0.170281
1277	0.170281
1278	0.169815
1279	0.169728
1280	0.169728
1281	0.169728
1282	0.169671
1283	0.169671
1284	0.169406
1285	0.169319
1286	0.169319
1287	0.168795
1288	0.168451
1289	0.168451
1290	0.166691
1291	0.16665
1292	0.16665
1293	0.165739
1294	0.165709
1295	0.165709
1296	0.165699
1297	0.165451
1298	0.165451
1299	0.164736
1300	0.164688
1301	0.164688
1302	0.164308
1303	0.164142
1304	0.164142
1305	0.164071
1306	0.163939
1307	0.163939
1308	0.163305
1309	0.16321
1310	0.16321
1311	0.163152
1312	0.163108
1313	0.163108
1314	0.162895
1315	0.162668
1316	0.162668
1317	0.162396
1318	0.161869
1319	0.161869
1320	0.161102
1321	0.160831
1322	0.160831
1323	0.160635
1324	0.160586
1325	0.160586
1326	0.160331
1327	0.16016
1328	0.16016
1329	0.159424
1330	0.159091
1331	0.159091
1332	0.157971
1333	0.157941
1334	0.157941
1335	0.157606
1336	0.157605
1337	0.157605
1338	0.157152
1339	0.15715
1340	0.15715
1341	0.155815
1342	0.155812
1343	0.155812
1344	0.154591
1345	0.15459
1346	0.15459
1347	0.154337
1348	0.154225
1349	0.154225
1350	0.153731
1351	0.153561
1352	0.153561
1353	0.153092
1354	0.153051
1355	0.153051
1356	0.15278
1357	0.152315
1358	0.152315
1359	0.152155
1360	0.152097
1361	0.152097
1362	0.15058
1363	0.150469
1364	0.150469
1365	0.150066
1366	0.150015
1367	0.150015
1368	0.14999
1369	0.149921
1370	0.149921
1371	0.149913
1372	0.149886
1373	0.149886
1374	0.149385
1375	0.149342
1376	0.149342
1377	0.149104
1378	0.14895
1379	0.14895
1380	0.148789
1381	0.148564
1382	0.148564
1383	0.148478
1384	0.148368
1385	0.148368
1386	0.148036
1387	0.147877
1388	0.147877
1389	0.147723
1390	0.147684
1391	0.147684
1392	0.147412
1393	0.147397
1394	0.147397
1395	0.147304
1396	0.147288
1397	0.147288
1398	0.147199
1399	0.146904
1400	0.146904
1401	0.146857
1402	0.146846
1403	0.146846
1404	0.146845
1405	0.146731
1406	0.146731
1407	0.146671
1408	0.145559
1409	0.145559
1410	0.145541
1411	0.145438
1412	0.145438
1413	0.145355
1414	0.145196
1415	0.145196
1416	0.145188
1417	0.144829
1418	0.144829
1419	0.144816
1420	0.144587
1421	0.144587
1422	0.144095
1423	0.144086
1424	0.144086
1425	0.14405
1426	0.144032
1427	0.144032
1428	0.143742
1429	0.143485
1430	0.143485
1431	0.143421
1432	0.142988
1433	0.142988
1434	0.142948
1435	0.142523
1436	0.142523
1437	0.142418
1438	0.142369
1439	0.142369
1440	0.142043
1441	0.141635
1442	0.141635
1443	0.141565
1444	0.141541
1445	0.141541
1446	0.141507
1447	0.140307
1448	0.140307
1449	0.140189
1450	0.140013
1451	0.140013
1452	0.139997
1453	0.139505
1454	0.139505
1455	0.139505
1456	0.13881
1457	0.13881
1458	0.138338
1459	0.138291
1460	0.138291
1461	0.138216
1462	0.137954
1463	0.137954
1464	0.137943
1465	0.137528
1466	0.137528
1467	0.137527
1468	0.137096
1469	0.137096
1470	0.136887
1471	0.136437
1472	0.136437
1473	0.136417
1474	0.136409
1475	0.136409
1476	0.136173
1477	0.136151
1478	0.136151
1479	0.134541
1480	0.134498
1481	0.134498
1482	0.134475
1483	0.134474
1484	0.134474
1485	0.134234
1486	0.134224
1487	0.134224
1488	0.134167
1489	0.134017
1490	0.134017
1491	0.133285
1492	0.133194
1493	0.133194
1494	0.133187
1495	0.133138
1496	0.133138
1497	0.132895
1498	0.132813
1499	0.132813
1500	0.131956
1501	0.131876
1502	0.131876
1503	0.131723
1504	0.131662
1505	0.131662
1506	0.131608
1507	0.13112
1508	0.13112
1509	0.130899
1510	0.130891
1511	0.130891
1512	0.130749
1513	0.130748
1514	0.130748
1515	0.130692
1516	0.130529
1517	0.130529
1518	0.130069
1519	0.129863
1520	0.129863
1521	0.129859
1522	0.129668
1523	0.129668
1524	0.129534
1525	0.1294
1526	0.1294
1527	0.128604
1528	0.128454
1529	0.128454
1530	0.128325
1531	0.128238
1532	0.128238
1533	0.127484
1534	0.127414
1535	0.127414
1536	0.127311
1537	0.127174
1538	0.127174
1539	0.127135
1540	0.127134
1541	0.127134
1542	0.126639
1543	0.126632
1544	0.126632
1545	0.126459
1546	0.126229
1547	0.126229
1548	0.126155
1549	0.125796
1550	0.125796
1551	0.125652
1552	0.125227
1553	0.125227
1554	0.12503
1555	0.125001
1556	0.125001
1557	0.125
1558	0.124938
1559	0.124938
1560	0.124786
1561	0.12461
1562	0.12461
1563	0.124371
1564	0.12428
1565	0.12428
1566	0.124213
1567	0.124163
1568	0.124163
1569	0.123767
1570	0.123767
1571	0.123767
1572	0.122921
1573	0.122844
1574	0.122844
1575	0.122344
1576	0.122242
1577	0.122242
1578	0.121679
1579	0.121586
1580	0.121586
1581	0.12132
1582	0.12127
1583	0.12127
1584	0.120818
1585	0.120796
1586	0.120796
1587	0.120399
1588	0.120353
1589	0.120353
1590	0.120043
1591	0.120038
1592	0.120038
1593	0.119575
1594	0.119574
1595	0.119574
1596	0.119508
1597	0.119419
1598	0.119419
1599	0.119197
1600	0.119116
1601	0.119116
1602	0.118953
1603	0.118852
1604	0.118852
1605	0.118807
1606	0.118799
1607	0.118799
1608	0.118592
1609	0.118563
1610	0.118563
1611	0.118562
1612	0.118249
1613	0.118249
1614	0.118086
1615	0.117718
1616	0.117718
1617	0.117673
1618	0.117578
1619	0.117578
1620	0.117559
1621	0.117426
1622	0.117426
1623	0.117113
1624	0.117089
1625	0.117089
1626	0.116889
1627	0.116888
1628	0.116888
1629	0.116884
1630	0.116528
1631	0.116528
1632	0.116153
1633	0.115829
1634	0.115829
1635	0.115626
1636	0.115565
1637	0.115565
1638	0.115369
1639	0.115357
1640	0.115357
1641	0.114719
1642	0.114719
1643	0.114719
1644	0.114274
1645	0.114274
1646	0.114274
1647	0.113584
1648	0.113582
1649	0.113582
1650	0.113521
1651	0.113424
1652	0.113424
1653	0.113424
1654	0.113076
1655	0.113076
1656	0.112941
1657	0.112852
1658	0.112852
1659	0.112659
1660	0.112617
1661	0.112617
1662	0.111958
1663	0.111928
1664	0.111928
1665	0.111837
1666	0.11179
1667	0.11179
1668	0.111316
1669	0.111191
1670	0.111191
1671	0.110713
1672	0.110622
1673	0.110622
1674	0.110454
1675	0.110247
1676	0.110247
1677	0.109902
1678	0.109835
1679	0.109835
1680	0.109815
1681	0.109731
1682	0.109731
1683	0.109266
1684	0.109259
1685	0.109259
1686	0.109148
1687	0.109131
1688	0.109131
1689	0.108725
1690	0.108711
1691	0.108711
1692	0.108124
1693	0.108122
1694	0.108122
1695	0.108014
1696	0.107878
1697	0.107878
1698	0.107691
1699	0.107616
1700	0.107616
1701	0.107095
1702	0.107091
1703	0.107091
1704	0.107081
1705	0.106917
1706	0.106917
1707	0.106688
1708	0.106512
1709	0.106512
1710	0.106357
1711	0.106322
1712	0.106322
1713	0.10631
1714	0.10616
1715	0.10616
1716	0.105769
1717	0.10572
1718	0.10572
1719	0.105555
1720	0.105058
1721	0.105058
1722	0.104513
1723	0.104512
1724	0.104512
1725	0.104503
1726	0.104434
1727	0.104434
1728	0.10425
1729	0.104137
1730	0.104137
1731	0.104121
1732	0.103574
1733	0.103574
1734	0.10357
1735	0.103191
1736	0.103191
1737	0.102985
1738	0.102978
1739	0.102978
1740	0.102793
1741	0.10279
1742	0.10279
1743	0.102632
1744	0.102511
1745	0.102511
1746	0.102449
1747	0.102326
1748	0.102326
1749	0.102259
1750	0.10201
1751	0.10201
1752	0.101859
1753	0.101682
1754	0.101682
1755	0.101611
1756	0.101611
1757	0.101611
1758	0.10161
1759	0.101534
1760	0.101534
1761	0.101452
1762	0.101102
1763	0.101102
1764	0.100752
1765	0.10056
1766	0.10056
1767	0.100537
1768	0.100368
1769	0.100368
1770	0.100253
1771	0.100023
1772	0.100023
1773	0.0999308
1774	0.0993734
1775	0.0993734
1776	0.0993727
1777	0.0993349
1778	0.0993349
1779	0.0993306
1780	0.098969
1781	0.098969
1782	0.0988725
1783	0.0988674
1784	0.0988674
1785	0.0988437
1786	0.0986274
1787	0.0986274
1788	0.0981343
1789	0.0981079
1790	0.0981079
1791	0.0980698
1792	0.0979392
1793	0.0979392
1794	0.0978888
1795	0.0977301
1796	0.0977301
1797	0.0974118
1798	0.0973668
1799	0.0973668
1800	0.0971467
1801	0.0970888
1802	0.0970888
1803	0.0970112
1804	0.0970036
1805	0.0970036
1806	0.0967526
1807	0.0966698
1808	0.0966698
1809	0.0966693
1810	0.0963473
1811	0.0963473
1812	0.0961658
1813	0.0961658
1814	0.0961658
1815	0.0960625
1816	0.0960361
1817	0.0960361
1818	0.096036
1819	0.0959225
1820	0.0959225
1821	0.0959149
1822	0.09576
1823	0.09576
1824	0.0956674
1825	0.0954881
1826	0.0954881
1827	0.0953595
1828	0.0953366
1829	0.0953366
1830	0.0950903
1831	0.0948794
1832	0.0948794
1833	0.0948392
1834	0.0945065
1835	0.0945065
1836	0.0945039
1837	0.0943599
1838	0.0943599
1839	0.0941419
1840	0.0941278
1841	0.0941278
1842	0.0939913
1843	0.0939862
1844	0.0939862
1845	0.0939785
1846	0.093711
1847	0.093711
1848	0.0936354
1849	0.0933383
1850	0.0933383
1851	0.0933383
1852	0.0932095
1853	0.0932095
1854	0.0931854
1855	0.0931547
1856	0.0931547
1857	0.0930255
1858	0.0929392
1859	0.0929392
1860	0.0929036
1861	0.0924913
1862	0.0924913
1863	0.0924775
1864	0.0923478
1865	0.0923478
1866	0.0923477
1867	0.0923328
1868	0.0923328
1869	0.0922994
1870	0.0920969
1871	0.0920969
1872	0.0920183
1873	0.0918383
1874	0.0918383
1875	0.091833
1876	0.0915096
1877	0.0915096
1878	0.0911378
1879	0.0910458
1880	0.0910458
1881	0.0909945
1882	0.090932
1883	0.090932
1884	0.0908109
1885	0.0905629
1886	0.0905629
1887	0.0905265
1888	0.0900099
1889	0.0900099
1890	0.0897474
1891	0.0893776
1892	0.0893776
1893	0.0893468
1894	0.0893452
1895	0.0893452
1896	0.088872
1897	0.088783
1898	0.088783
1899	0.0886456
1900	0.0885716
1901	0.0885716
1902	0.088555
1903	0.0885396
1904	0.0885396
1905	0.0885059
1906	0.0875669
1907	0.0875669
1908	0.08755
1909	0.0875151
1910	0.0875151
1911	0.0875051
1912	0.0868203
1913	0.0868203
1914	0.0868202
1915	0.086812
1916	0.086812
1917	0.0868077
1918	0.0863662
1919	0.0863662
1920	0.0863655
1921	0.0863153
1922	0.0863153
1923	0.0863139
1924	0.0856524
1925	0.0856524
1926	0.0855872
1927	0.0855606
1928	0.0855606
1929	0.0855302
1930	0.0848918
1931	0.0848918
1932	0.084882
1933	0.0848814
1934	0.0848814
1935	0.0848669
1936	0.0846018
1937	0.0846018
1938	0.0845992
1939	0.0844849
1940	0.0844849
1941	0.08448
1942	0.0835912
1943	0.0835912
1944	0.083591
1945	0.0835541
1946	0.0835541
1947	0.083552
1948	0.0827139
1949	0.0827139
1950	0.0826274
1951	0.0825981
1952	0.0825981
1953	0.082536
1954	0.0825341
1955	0.0825341
1956	0.0824765
1957	0.0823717
1958	0.0823717
1959	0.0823055
1960	0.0821264
1961	0.0821264
1962	0.0821171
1963	0.0818992
1964	0.0818992
1965	0.0818932
1966	0.0817684
1967	0.0817684
1968	0.0817629
1969	0.0815835
1970	0.0815835
1971	0.0815477
1972	0.0812451
1973	0.0812451
1974	0.0812327
1975	0.0812185
1976	0.0812185
1977	0.0812148
1978	0.0806761
1979	0.0806761
1980	0.0806591
1981	0.0806589
1982	0.0806589
1983	0.0806507
1984	0.0803191
1985	0.0803191
1986	0.0803107
1987	0.0802574
1988	0.0802574
1989	0.0802571
1990	0.0798382
1991	0.0798382
1992	0.0797487
1993	0.0797485
1994	0.0797485
1995	0.0797479
1996	0.0792149
1997	0.0792149
1998	0.0792018
1999	0.0791044
2000	0.0791044
2001	0.0791026
2002	0.0785509
2003	0.0785509
2004	0.0785214
2005	0.0784626
2006	0.0784626
2007	0.078462
2008	0.0782889
2009	0.0782889
2010	0.0782776
2011	0.078231
2012	0.078231
2013	0.078231
2014	0.0781937
2015	0.0781937
2016	0.0781296
2017	0.0781225
2018	0.0781225
2019	0.0781149
2020	0.0773892
2021	0.0773892
2022	0.0773834
2023	0.0773727
2024	0.0773727
2025	0.077366
2026	0.0769712
2027	0.0769712
2028	0.076867
2029	0.0768383
2030	0.0768383
2031	0.0768179
2032	0.0764313
2033	0.0764313
2034	0.0761662
2035	0.0761145
2036	0.0761145
2037	0.07607
2038	0.0753306
2039	0.0753306
2040	0.0753042
2041	0.0752842
2042	0.0752842
2043	0.0752229
2044	0.0751381
2045	0.0751381
2046	0.0750272
2047	0.0750259
2048	0.0750259
2049	0.0750168
2050	0.0749132
2051	0.0749132
2052	0.0745403
2053	0.0745367
2054	0.0745367
2055	0.0745267
2056	0.0745183
2057	0.0745183
2058	0.0744067
2059	0.0743975
2060	0.0743975
2061	0.0743755
2062	0.0743255
2063	0.0743255
2064	0.0736995
2065	0.0736859
2066	0.0736859
2067	0.073657
2068	0.0736278
2069	0.0736278
2070	0.0734347
2071	0.0734298
2072	0.0734298
2073	0.0733594
2074	0.0733594
2075	0.0733594
2076	0.0730783
2077	0.0730562
2078	0.0730562
2079	0.0730196
2080	0.0728433
2081	0.0728433
2082	0.072836
2083	0.0728308
2084	0.0728308
2085	0.0727839
2086	0.0721778
2087	0.0721778
2088	0.0717275
2089	0.0717196
2090	0.0717196
2091	0.0717105
2092	0.0716002
2093	0.0716002
2094	0.0716001
2095	0.0714755
2096	0.0714755
2097	0.0714488
2098	0.071181
2099	0.071181
2100	0.071179
2101	0.0711095
2102	0.0711095
2103	0.0710974
2104	0.0701112
2105	0.0701112
2106	0.0701025
2107	0.0700691
2108	0.0700691
2109	0.07006
2110	0.0691689
2111	0.0691689
2112	0.0691649
2113	0.0691395
2114	0.0691395
2115	0.0691355
2116	0.0686764
2117	0.0686764
2118	0.0686764
2119	0.0686752
2120	0.0686752
2121	0.0686751
2122	0.0681527
2123	0.0681527
2124	0.0681517
2125	0.0681501
2126	0.0681501
2127	0.0681496
2128	0.0676294
2129	0.0676294
2130	0.0676289
2131	0.0676248
2132	0.0676248
2133	0.0676244
2134	0.0670529
2135	0.0670529
2136	0.0670529
2137	0.0670326
2138	0.0670326
2139	0.0670325
2140	0.0663297
2141	0.0663297
2142	0.0663268
2143	0.0663065
2144	0.0663065
2145	0.0663035
2146	0.0659535
2147	0.0659535
2148	0.0659533
2149	0.0659417
2150	0.0659417
2151	0.0659407
2152	0.0642458
2153	0.0642458
2154	0.064238
2155	0.064237
2156	0.064237
2157	0.0642364
2158	0.0640729
2159	0.0640729
2160	0.0640714
2161	0.0640651
2162	0.0640651
2163	0.064065
2164	0.0637477
2165	0.0637477
2166	0.0637471
2167	0.0637402
2168	0.0637402
2169	0.0637402
2170	0.06337
2171	0.06337
2172	0.0633696
2173	0.063367
2174	0.063367
2175	0.0633668
2176	0.0628953
2177	0.0628953
2178	0.0628952
2179	0.062895
2180	0.062895
2181	0.062895
2182	0.0622161
2183	0.0622161
2184	0.0622157
2185	0.0622157
2186	0.0622157
2187	0.0622157
2188	0.0614591
2189	0.0614591
2190	0.0614513
2191	0.0614513
2192	0.0614513
2193	0.0614513
2194	0.0593219
2195	0.0593219
2196	0.0593219
2197	0.0593218
2198	0.0593218
2199	0.0593218
2200	0.0593043
2201	0.0593043
2202	0.059304
2203	0.059304
2204	0.059304
2205	0.059304
2206	0.0583799
2207	0.0583799
2208	0.0583799
2209	0.0583799
2210	0.0583799
2211	0.0583799
2212	0.0567963
2213	0.0567963
2214	0.0567963
2215	0.0567963
2216	0.0567963
2217	0.0567963


==> data/mc_conv_test.txt <==
1	0.033778	0.65378
2	0.12237	0.43446
3	0.0088125	0.48466
4	0.022288	0.023815
5	0.0013645	0.058354
6	0.034961	0.066874
7	0.0049157	0.046654
8	0.0078613	0.036614
9	0.0078152	0.0057009
10	0.0026626	0.0029817
11	0.00030693	0.011469
12	0.00079927	0.00087448


==> data/qmc_conv_test.txt <==
1	0.34324	0.26158
2	0.36061	0.25093
3	0.30672	0.1237
4	0.31494	0.14132
5	0.29765	0.11618
6	0.29646	0.12169
7	0.28437	0.1089
8	0.27841	0.10594
9	0.26745	0.097876
10	0.25006	0.088996
11	0.2242	0.077679
12	0.18838	0.062667


==> data/uq/david/mcToref_cor_fast_points_4.txt <==
0	0.00761702
1	0.00204099
2	0.00138135
3	0.00048986
4	0.000315843


==> data/uq/david/mcToref_cor_interface_4.txt <==
0	0.564575
1	0.192404
2	0.137102
3	0.0480373
4	0.0261075


==> data/uq/david/mcToref_cor_points_4.txt <==
0	0.00761702
1	0.00204099
2	0.00138135
3	0.00048986
4	0.000315843


==> data/uq/david/mcToref_mean_fast_points_4.txt <==
0	0.0111209
1	0.00403578
2	0.00259915
3	0.000924089
4	0.000599941


==> data/uq/david/mcToref_mean_interface_4.txt <==
0	0.105363
1	0.038759
2	0.0276502
3	0.0102518
4	0.00532827


==> data/uq/david/mcToref_mean_points_4.txt <==
0	0.0111458
1	0.00400621
2	0.00263332
3	0.000940685
4	0.000596873


==> data/uq/torus/mcToref_cor_fast_points_5.txt <==
0	0.0632903
1	0.0105858
2	0.00351746
3	0.00115086
4	0.00050865
5	0.000395208


==> data/uq/torus/mcToref_cor_interface_5.txt <==
0	9.7594
1	1.61975
2	0.391484
3	0.137736
4	0.0526683
5	0.048148


==> data/uq/torus/mcToref_cor_points_5.txt <==
0	0.0632956
1	0.0105912
2	0.00351268
3	0.00114957
4	0.000483672
5	0.000358538


==> data/uq/torus/mcToref_mean_fast_points_5.txt <==
0	0.189279
1	0.0315632
2	0.00771798
3	0.00309588
4	0.00136477
5	0.0010398


==> data/uq/torus/mcToref_mean_interface_5.txt <==
0	2.57116
1	0.402276
2	0.0998074
3	0.0411997
4	0.0135361
5	0.0137163


==> data/uq/torus/mcToref_mean_points_5.txt <==
0	0.189295
1	0.0315572
2	0.00769875
3	0.00310776
4	0.00135818
5	0.00103039

